Elliptic Curve Modulation (ECM) for Extremely Robust Physical Layer Encryption

This paper introduces Elliptic Curve Modulation (ECM), a novel modulation scheme that can be leveraged to effectively shuffle transmitted data while maintaining symbol error probability (SEP) performance equivalent to unencrypted systems. By utilizing the well-distributed elliptic curve points over the field of large primes, ECM enhances symbol obfuscation, making it a powerful foundation for physical-layer encryption (PLE). Each symbol is mapped from a predefined key while preserving a minimum Euclidean distance constraint, ensuring strong security against adversarial inference without compromising error performance. Building on ECM's strong obfuscation capabilities, we propose ECM with dynamic rotation (ECM-DR) as a practical PLE scheme that achieves near-maximal obfuscation while balancing precomputation complexity. By leveraging a reduced subset of precomputed elliptic curve points and key-based dynamic constellation rotation, ECM-DR ensures that each transmission remains unpredictable, significantly enhancing security compared to traditional PLE schemes without additional computational cost. Security analysis confirms ECM's resilience to brute-force attacks, while numerical results demonstrate its strong obfuscation capabilities. Furthermore, ECM-DR achieves near-maximum information entropy while preserving the SEP performance of unencrypted quadrature amplitude modulation (QAM), offering an extremely robust solution for secure wireless communications.

==> figures/Received_Symbols_EC_without_rotation_SNR_50dB_dmin_1.2.txt <==
0.997168548870629	0.516314905519175
0.832922119062487	0.90056570349175
-0.798043538515681	0.675662748762764
-0.485201361975258	-0.475241058545026
-0.700808666399781	0.962915231190849
-0.503307753172066	-0.660920803659141
-1.00958093654327	0.273316354617664
0.877584517918325	-0.940172787843548
-0.997301126771189	-0.889964914864384
-0.630922586505816	0.577559415900998
-0.438152072998034	-0.420416999698378
0.462838036775388	-0.889329088292763
0.624782541632264	0.895601990153945
-0.721674286098386	0.877305217304421
1.06226632839402	0.451494471549988
-0.560650408165202	-0.824589037159572
1.24581788614101	-0.0869655319048994
-0.758366288199712	0.499997488618979
-0.468900544499308	-0.426375560788712
0.64836142034227	-0.876810584177629
0.486297964753817	0.458401966151056
-1.07435444444784	0.57674086514297
-0.699237026418439	-0.586491470749133
-0.498820513550515	0.464586602984632
0.63347334677411	-0.476190282955009
1.20128013276864	0.0145449909337976
-0.0774385214663834	-1.0632282436973
-0.724668287647838	-0.755443973398639
0.723677609605381	0.429815748653623
0.928077183185459	-0.84339239036797
1.00662150134832	-0.593927175843981
0.411960415648489	0.709101342237946
1.16568444917183	0.0212534681044803
0.253546595905432	-0.977007703348609
-1.13589010026972	0.478577087504924
-0.435711779092871	0.907529974666539
1.27543666890778	-0.0753803052577948
0.563758055069556	-0.704892843468601
0.290365200935435	0.595324193655967
-0.842472152777589	-0.402793147168986
0.884340625000683	0.415912144239649
-0.940002344306959	-0.525297724411822
-0.858149910887367	0.31921933074252
-0.624197099272649	-0.854444514131329
1.17080584099476	0.263044274553761
0.283630095097619	1.01092670471171
0.490841199915932	-1.05772676772933
-0.631558059540576	-1.07375148623681
-0.520415425143533	-0.87442229365566
-0.943903176430281	-0.776050644295718
-0.661048929709356	-0.9415151420701
0.501494170437763	0.647240942162889
0.709872726276496	0.778633725660788
0.61342645043213	0.200994667652919
-0.6190366626344	0.67269586592731
0.649115437884779	0.960786014430679
0.642044491164568	0.905448765161334
-0.579699102806414	-1.11730828313111
0.96882642649947	0.454709152759907
0.956483607614594	-0.765049612474699
-0.182648580009634	0.433416371097759
-0.542305912432103	0.718864732560227
0.974880053202386	0.325055801637833
0.753847588997576	0.725123429671423
0.439597973973264	-0.446793099396345
-0.865957996183861	0.380413873210834
-0.722187309449297	0.992707007575897
0.136638407737194	-1.26912729062993
0.116383313863479	-1.18923486406474
0.929711747622266	0.80581619103508
0.775167223087589	0.723439177022039
-1.1514807692539	-0.541334545394447
-0.838130271623633	-0.315093158824341
-0.832555785686597	0.594135199748428
0.757316097428669	-0.55772741746746
0.987494589528247	0.469103512982165
-0.273592608023823	-0.790938825754
0.595871355876795	-0.903128717239909
0.172623692178128	-1.34763342235912
0.0610622912775304	-0.970389191946754
-0.397031391883038	-0.433675730409184
0.881902821872088	-0.749249119864767
-0.0239603883333557	-1.12901139937374
-1.08848466249995	0.703481758991893
-0.125810567882084	-1.08256850551805
1.0744626622496	0.564140025182619
-0.753172537175569	-0.418313809006011
-0.563359218414969	-0.582128723028712
-0.861773918458736	0.788705101783801
0.0315391947860999	0.531380962454757
-0.815979310424733	-0.559005190452351
0.668092952104833	0.748473839318652
0.911725805241471	0.101688305275206
-0.513719582929327	-0.750727934815001
-0.895977627913915	-0.888702073265411
-1.19413442283849	0.517662545917885
0.666508393159181	-0.706236278527284
0.779217027034309	-0.858515146407893
0.432585122086751	0.680360390992679
0.61406212621258	0.241311649774064
1.03661458939454	-0.34190057723716
-0.903897274391498	0.812979401057684
0.697764535369514	0.539644759523386
-0.467923534489569	-0.864814799055132
1.06596879573384	0.58995990947687
-0.499512918104207	0.640398052907679
-0.490968980456839	-0.542743006625364
0.628826828245552	0.728303089721314
0.891481904727271	-0.655812711435444
-0.572774254327452	-0.963532428786748
0.647137264822813	-1.0185465210873
-0.956335915854256	0.304571706735618
-0.8545769455211	0.113478925167984
0.553178259696311	-0.002632225268212
-0.731771176052721	-0.0852560629806774
-0.750970609765265	-0.835944922273329
-0.108197079672693	-0.819864646877526
0.759459268524863	-0.751545527313163
0.748366569229442	0.482322660003145
0.975579371234323	-0.439584165714001
0.943016572566112	0.673922778188623
-0.409422664510146	0.494710046599739
-0.768284546662181	-0.526306709461131
-0.712191370283236	-0.932598053742617
0.345516502004315	0.219963397820585
-0.427440408884656	-0.543024947151332
-0.935939844383923	0.565620489339867
-0.167728123066615	0.88724074337406
0.370590096878988	-1.09961767819722
0.150967034055925	-0.895426454009226
0.812698925390774	-0.681199481185866
0.639006273115043	0.733043913046125
-1.09392321438174	0.232072517693583
0.536336251586828	0.648829957139455
0.689690222656542	0.0556786918360254
0.973673956977472	-0.402285159404883
-0.930450715881082	0.461144062366784
-0.00813919993004125	-1.27542726060875
0.808666898059382	0.962736159082455
-1.08230344415043	0.47194587712028
0.740098160782228	-0.909303121439351
0.817181178256249	0.667602913368094
1.06676254821315	-0.301395614083474
-0.676340496674641	0.960694394825809
-0.247791362855178	1.1885044062658
0.702477051149545	-0.836415472894816
0.821904096997453	-0.263018829778087
-0.409292314618241	0.653394031125149
0.663712079721172	-0.678728530959044
0.0600055969882699	-1.15340138613603
-0.723793465273337	0.606455291301753
0.427967800508438	-0.440881782178355
-1.11984153262206	0.673300527137562
0.888766940224431	0.854148292964245
0.541885529354371	0.745430349371359
0.699824225281376	0.874271430245884
0.244679498955641	0.800919951248255
0.636678734722808	-0.459151933258234
-0.385867628385867	-0.661466200659283
-0.815470765644494	0.865011384927084
0.90730467716065	-0.37778841843815
0.743043305857526	0.749985028575189
-0.778709398051427	-0.711775613790452
1.05271929349082	0.538412805072754
-0.952133778603211	0.692194379316998
-1.20936292848202	-0.0038254965611631
0.380358583437436	0.851944693807392
-0.664972932369104	0.596832639729352
0.52091934949115	0.471943052415165
-1.04479648222601	0.150249767367065
-0.703510693315952	0.724943777588649
-0.495470178351572	-0.643428211872741
-0.443068613379496	-0.908511225219335
-0.414929142581296	-0.619556818772868
-1.11689805641111	0.58108462303757
0.482828153742233	-0.131940261695757
0.672467944344955	-0.04122154829815
-0.968166550721874	-0.373372391008127
-0.437026156743286	0.73836712746673
-0.957893190759596	-0.158119866085019
0.781387860033229	0.920554710433379
-0.840221137110271	0.751079256464998
1.00208420354848	0.754054923659647
-0.599987391218092	-0.231851966112413
-0.85327459174479	1.01705800314268
1.12805724387764	0.23953408948176
-0.551462548291114	-0.495942695434696
-1.15720168549163	-0.547983651856521
-0.284052128220995	1.01541526321582
0.962193453863127	-0.238371819595144
0.681139993955149	-0.415069414537586
-0.141854643193695	-0.851246203732122
-0.531723604145084	-0.440929684252606
-0.817329094773485	-0.535969725499901
-1.05149056430371	0.314113499144239
-0.730636135579901	0.930431657708964
0.703854219759212	0.138706383030952
1.03004504137123	-0.761803568361201
-0.652096556910236	-0.574667708952575
0.690239475238627	-0.754482056761001
0.873599462417421	-0.833039779402619
0.622020127474549	-0.109090925683891
-0.511081297680973	0.633747605181826
-0.56701750906715	0.624932420333912
0.941810995371663	0.664182867301648
-0.190386439604037	0.694586765214046
-0.329298987041803	-0.610875923501045
0.863337487327282	0.625394150481573
0.357851650307733	0.624299185268897
-0.349222829752166	1.14499634382654
-1.22084695377411	-0.264040628843863
-0.708984296918489	-0.633852848789955
-0.768811069022666	0.647985497125714
-0.696800355769132	0.76901733768208
-0.587607623558574	0.492380758472163
0.475706032504701	-0.761377937520421
-0.73809906973803	-0.946972974485141
-0.794313280794182	0.357889770779274
0.503720380469409	-0.50108958553833
0.89597156661771	-0.926026989729115
-0.461395331553551	-0.331909109334433
-0.846117920693843	0.0151535973911602
0.694558150425891	-0.93166020437708
-0.711443465819424	0.538886887613329
-0.663585558391861	0.846213259851288
0.129912061452531	0.816291101928307
-0.688730725532272	-0.616432135473407
0.758298050783821	-0.545925885967448
-0.0698055710904479	-1.04436477387672
-1.10379234307059	-0.496164030462869
-0.711263570677617	1.01790481252834
-0.221814275327616	-0.971161502161238
0.586298035327333	0.782402253348186
0.511717757886066	-0.661979508268626
0.866934372127762	-0.476638795689043
-0.646438252790309	-0.871715519519963
-0.747962778162805	-0.246191703893649
-0.249824542158172	-1.00492226717495
-0.257735998934898	-0.723583254769073
0.588666078535313	0.341710034084048
-0.761146938787214	0.812199668906688
-0.336174875401154	-0.600620759576668
-0.104701634682055	0.709796043258323
-0.96111321974477	-0.869557337221369
0.620401020425346	1.13703007923516
-0.434574558563505	0.968976936122754
0.555559465753328	0.513028929207918
0.468203278249582	0.288088194161058
-0.532924522428904	-0.702989795042785
0.784348315616157	-0.552442721060698
0.556524839249441	0.664508808032478
0.656459146081163	-0.530351373623347
0.714460897332313	-0.648522875861211
-0.802292919427361	0.4780196226803
1.14507636808681	0.388462027182862
-0.789613522512906	0.528156446589601
-0.809761709016614	-0.234013530009194
0.538214115001401	-0.458617990662721
-0.506205404779937	0.744995621096856
-0.644435582344521	-0.943258325427828
0.320175960582471	-1.1143181193025
0.402036319905804	-1.16616823861176
-0.202713548782094	-1.10977711305232
-0.725995271049753	-0.561605446721011
0.646200423467775	-0.686038754608751
0.394641034403773	-1.22475294921077
-0.486962362283147	0.369250676189801
0.779408113285865	0.186233266406257
0.168343124284785	-1.18672415150275
1.03990945138614	-0.767179299223662
-0.928353310279048	-0.65272493354463
-1.10519479187819	0.345869378040781
-0.426188803141385	-0.543444778590138
0.665224638017287	0.791246158141004
-0.231586024201308	-0.849210039003973
-0.743351409174851	-0.170952689110812
0.642224383859834	-1.06812250321426
0.702129368918125	0.137760230179067
-0.486551114238001	-0.544339655003028
-0.703035494842014	0.668227047910823
-0.874412197026296	0.803059193819286
-1.00257803526505	0.571525420892084
0.338794099083623	0.211671000299557
0.734892876858976	0.5204619438073
0.7227809728038	0.947483012635362
-0.537109416137126	0.823707382608623
-0.351676518192378	0.379505910623788
-0.977751092429648	-0.753430594848301
0.791563586904818	0.918695489328673
-0.977507429540843	-0.594964904555232
-0.949364630608826	-0.655487422803682
0.372877664313697	-0.797137016456591
0.698446631829913	0.769068371273632
-0.464891672071214	0.578543543588288
-0.574354710810785	-1.05006380236846
-0.663999210968838	0.511915582633866
-0.796935059810753	-0.911387279607716
0.187341934861727	-0.792235442249828
-0.0955845339805974	1.34707537045543
-1.18733320746948	-0.172180277156858
0.767140623896506	-0.62795810734587
0.160333624875988	1.03252469367372
1.12380776798235	0.519241849410368
-1.15566190298112	-0.120932849849195
-0.953086379907102	0.213444407792902
-0.960698606678311	-0.888949380358811
0.10613380802901	-0.973727390675037
-0.828785115218187	-0.800195996340681
0.419244535342807	-0.786930612994563
0.476654328319414	-0.881411539482599
-0.718647416463783	0.817115221002681
0.367939403199224	-0.731873390350307
0.920291006844064	0.0966783762101643
-0.735665507240277	0.506754152287805
0.309940479517761	-1.07917115879997
0.545683438986011	-0.100748397091659
0.786780254357278	-0.60139502960954
0.925943853561769	-0.544458429891079
0.194788549085515	0.598572085765885
-0.713334519865871	-0.866873100480508
0.771060567807937	0.741451680137792
0.43781290346019	0.156924649466621
-0.16089232828963	-0.615545143276075
-0.436864110256903	0.737986464420455
-0.785233073080768	0.525477050478394
0.780029122301775	-0.440954578930239
-1.20052682906837	0.489774632490235
0.152669569056391	-1.11757166975105
0.760806905390858	0.516923406323477
-0.327798123743956	0.861923819763528
-0.698602325328394	0.842033178813068
0.0207643845751687	1.0116737653271
-0.552053143574487	-0.533131579386691
-0.63817049706202	0.666957628320419
-0.391527838816754	0.754880110255781
0.551163835147157	0.962099611243504
0.313716717296725	0.5816556626975
0.830418195243802	-0.0515073499861547
-0.667399736467711	-0.95723662936843
0.654653501152225	-0.843438285591285
0.299267625206912	-0.645140255167443
-0.229026248916831	0.367214792168941
-0.438856190063683	0.739079294411428
-0.752480845265181	-0.944382088137953
1.13844926412293	-0.536865542305905
-0.923446941021872	0.26086787370019
0.880715950690221	-0.758546149693313
0.62281297112583	0.684494692247355
0.786579681490829	-0.365626003165676
0.914328587562437	-0.0322945018887011
0.885610328621783	-0.601090498736577
-0.197320147552681	-0.833108811085557
-0.839634085905477	0.700014845729719
0.933730414328174	-0.166024661110177
0.745367201101747	0.786468576719836
0.534075971142187	-0.446747091324121
1.02454836745877	-0.429092797600413
-1.02521927171568	-0.579569454495659
1.01450170511431	-0.539592865540604
0.158458722170426	1.11580222649362
0.176112727099336	1.22694909515305
0.577836268534691	0.36814578395386
-0.611432932274417	-0.530694676375241
0.723258638567985	0.194165180147353
-0.0561013923181816	0.849264188349886
-0.106807412189559	0.649171458407395
-0.145778255609888	0.661159336896022
0.528296673593028	-1.00109439706066
0.103821367805741	-0.564287461536037
-0.808032577367577	-0.654767731317272
0.9368678064245	-0.698381029905573
-0.104432959207144	-0.968514103528091
-1.11011314038927	-0.155114000340681
0.901333252280708	0.560447701150715
0.208408026747605	0.828950661149179
-0.338777712474159	0.408455174152245
0.616707682888591	-0.338526379217714
0.527678680138916	-0.989564563645769
-0.684265339343073	0.700734777657957
1.10298062109059	-0.313275157018369
0.476407896077722	0.111987286434397
0.498845139406454	-0.584309138335754
-1.10487852660697	0.494144518230912
0.551844265203313	-1.00239389019036
-0.500108432873908	1.20267327833421
-0.574112808203862	-0.198250403592738
-0.695812865795244	0.426664663823071
-0.493144590555656	-0.45859824743529
0.614912545260518	-0.740407969403569
-0.601108579813247	0.491398569844693
0.366168952968614	1.0293558636395
0.328346861986847	0.877894278576637
-0.760710941684264	0.500407194973048
0.608290677737541	0.868961544719892
-0.649697689041035	1.14882399464645
-0.300751740868266	1.16565853124862
1.01774242719669	-0.652364788840958
0.783111685235233	-0.421618098630154
-0.803996895536139	0.876547802808601
0.856315650994647	1.0776251683067
0.792133608291937	-0.575376656590514
0.128941590627482	-1.09118735034484
0.995387915382429	0.71561525754748
0.397120200234609	-0.849088074635892
-0.569550728114945	0.90300412406446
0.678132528213491	0.703486738772973
1.01703853032321	0.287178147481981
-0.222974083161246	-0.450191989315351
0.794940737693839	0.830526821927365
-0.522683608642401	-0.592229831122563
0.195918103475272	-0.631902087829811
0.452731071077355	0.578309877662319
0.733791500827649	-0.984555427976508
0.667205950920776	-0.00678204502502813
-0.282716582885436	1.1741554337602
0.772689616167567	-0.613888967565602
-0.820377754774402	0.084934719669696
-0.331452109435126	0.788097103991793
-0.578715950542498	-0.6825591462788
-0.801972424528083	0.143363346362002
-0.827024186540566	0.211188286924331
-0.40266186172133	-0.32324288698989
-0.521751310044767	1.13918632138127
-0.434560442707074	0.606909285850378
-0.177133605442199	0.943838522657043
-0.759028414645934	-0.640037730025341
0.651289175829997	0.902109147986972
0.855173043107521	0.855607670683542
0.272086516944164	0.664985156670974
0.928592680715904	-0.23664286366987
0.91679331437856	-0.431450155124098
0.520275532271332	0.970365333098645
-1.09947505851905	0.0605329905376316
-0.569245175332451	-1.00372153775192
-0.647694721346023	0.838361108249202
-0.369324033258633	0.764613935045293
-0.536948031734559	0.506341865975621
-0.93344258451782	-0.513345106772404
-0.886534777543229	-0.25620181950459
-0.581629400348651	-0.36545790891874
-0.707960089215184	-0.907733985039203
1.12741402448116	0.508975175498572
0.543183744160301	-1.09978371632053
0.657014427359696	0.432543837031457
0.654302324409914	0.336094620353555
0.588988221910269	0.0945444806024271
0.398361491626706	0.457363600616251
0.82100727653824	-0.538335368494585
0.807170948993677	0.863098317509466
1.00420186735197	0.377650976630727
-0.270534376262939	0.540020322337793
0.466804133466148	-1.16253288353412
0.554304666141765	0.289732084810279
-0.927525374583333	0.413655925455507
-0.242304937337434	1.06438484885406
0.61433067264389	1.07438913138726
0.631449635170278	0.502416116417088
-0.824349533928023	-0.94327841794549
-0.286609789221686	1.08443053882463
0.385648777367393	0.836559174401618
0.638733661995444	-0.732610238534885
-0.624511228942175	-0.49071149770679
-0.778158088824916	-0.471316795524704
0.160216264619117	0.545086601502529
0.844237155110703	0.881855923875689
0.500042068714963	0.465418317250586
0.741321395253112	0.836203487758929
0.552079758696954	0.742953501025107
-0.59110846849818	-0.622910933202418
0.585345972528918	-0.258749706008664
-0.905628899326976	0.603806596347222
0.381074433265908	0.605091772764729
-0.596611718442682	0.117206638918553
0.504102942405174	0.820901063323786
0.734279217325081	-0.672972220423818
0.528738990088591	0.997922982328013
-0.338028114134352	-0.600966076002431
-0.0357945079577866	-1.00332639593113
-0.703100114337497	0.867712793950095
-0.795927511438822	-0.51087365446349
0.924612452331347	-0.620161770084618
0.897505712729253	0.612549460522279
-0.289060241897771	0.844450769472705
-0.540703726723346	0.202748483446864
0.894621340283919	0.0578006331354301
-0.706567748702529	0.797895297557819
-0.978049377667314	-0.917839153836608
0.293702317757133	1.05049224197564
1.07959181599877	-0.663920260840331
-0.469181203935054	1.13311025624908
-0.836053157874066	-0.132246720740404
-0.277942939708844	-0.996025252962218
0.665654695907899	0.495872457356431
-0.555829700282499	-0.641498794132751
-0.089972306620241	-0.860222238903743
0.592851670078433	0.655314025481112
0.625303686230719	-1.03853378905769
0.893338752480956	0.0610813919287349
-0.531738479474429	0.401401419044873
0.760015727089359	0.885658220704199
0.356841705146994	0.58600769170016
0.765488537213307	-0.64696625643868
-0.401232439925868	-0.621070072079812
-0.855565952284779	-0.203065554786188
0.130049032915167	-1.11049637189147
0.683867411352477	0.615179942190018
-0.786285343372663	0.898374360383721
0.430011946312223	0.483321531876186
-0.884223354574971	0.246238123898343
-0.486772457492133	-1.05003317673695
1.14186518508319	0.611149360766799
0.95465232298441	-0.235977489897526
0.863134003000661	-0.0909134163998421
-0.609256470157222	-0.459836969373891
-0.39110583942732	0.573909909870306
-0.771236095415881	-0.66108825181593
-0.548767764766378	-0.43499750061441
0.722232504824196	0.480311694274712
-0.287123194567629	0.86754100386229
-0.215524787559864	0.929253556361134
-0.561008790396912	-1.08965229539665
0.721424731291819	-1.02672861232697
0.585332993486718	-0.697692831850708
-0.924982049312696	0.631012582167759
-0.69918644502989	-0.486411936933274
0.0793792037698544	-1.23770002569453
-0.979025586758381	-0.898566760807399
0.230298405524903	-1.27418005252656
-0.635775512476474	-0.422830348801655
-0.668764774179619	-0.584757658883883
-0.959712419736431	0.528587462147649
-0.81753511493529	-0.614916339923557
0.645943742855492	0.592078119094269
-0.628088122429728	-0.867074283741051
-0.288331609208249	-0.678627322193313
-0.827033889232088	0.739448527095278
-0.593325459512314	-0.689199419238767
0.175939843621489	0.892040949262783
-0.0138187431555287	-1.02598358111997
-0.1829500596457	1.21873227192112
0.565031826133728	-0.589513735742571
0.922090868229771	-0.17936562898688
0.624490963424605	-0.682538294186061
-0.405965343545808	-0.791905683994984
0.47832776995355	-0.854560278242282
0.765535293627109	-0.346896387032776
1.21447111390158	-0.0464296882744431
-0.233317705017768	0.93808611419867
0.915569367258157	0.578038691004105
0.557619491011932	-0.78592880860402
0.641423244354158	-0.893936882967554
-0.196738596967853	0.791630934888068
-0.826395255915616	0.869472238178571
-0.0739330154160145	1.23787676010745
-0.50033665784468	-0.851362061875084
-0.801803659576434	-0.703246310239626
0.791647374778766	0.92123266173777
0.700248618316819	-0.584780599829038
-0.733659784353251	0.247894273542562
-0.465835014397621	-0.646169181288167
0.959739918954556	-0.324101821559628
-0.47362123411734	0.706503851243757
-0.196782021113522	0.714087514217709
0.595622426036916	0.889133479684896
-0.823618115334072	0.0953146834377658
-0.894099319311335	0.900623446485915
0.831022309994949	-0.781159458213979
0.595295485314966	-0.901142730437668
0.100458230556123	-1.16176971547737
-0.75617961991489	0.608748399627238
-0.706360896081965	-0.939268107105194
-0.58552253029484	0.118584601898802
-0.668282344379573	0.631699849110726
1.18800498555103	0.292835758837178
0.859473397637051	0.858711239628602
0.797508746125376	0.656807422550698
-0.971962813295823	0.176151648782375
0.654864122764027	-0.422315750822438
-0.978843503357556	0.291913460449877
0.378726163698845	1.09784301710123
-0.203732758197646	0.422692793329636
-0.8158236912844	-0.791674581412002
0.801478980040291	0.834030100494253
-0.0265571746854856	0.918556043325665
-0.638854885241865	0.726690595965251
1.007090612327	0.536017093681025
0.363478879669382	-0.41826965806941
-0.444408974319742	-0.17315790826083
-0.938906784646057	-0.768732708913522
0.361903163848005	0.956867283283974
-0.996257005261192	-0.336236477486007
-0.959056804691039	0.580065319995661
-0.540013433413149	0.931599457922189
1.07764825758749	0.615199539437134
1.00199932163829	0.578643956852049
-0.237574846098398	-0.838381446069633
0.783871507384277	-0.842911004059226
0.626444629888546	0.637308991600317
-0.47097572662969	-0.954862637860101
0.478526481051273	-0.0350020715949828
-0.367602411869757	0.723372230382812
-0.72359879299549	0.277392295076321
0.241746269079624	-0.81615684166806
-0.48347819371991	0.368555940600547
0.550830843046251	0.181757247480481
0.00525380968179695	0.823068635062321
-0.460260941263314	-0.468261867164433
0.178006037778669	1.03516118138072
-0.72955413749041	-0.305908628844844
0.672779698535449	-0.959547527564839
-0.775346656609448	0.0285433081284883
0.660241963761019	-0.820245451606297
-0.789205365427892	0.602917876321164
-0.5665844516547	0.981540977068533
-0.32506385265638	-0.32381802335478
1.14392721144992	-0.51915936115328
-0.83669067731667	-0.272581538497986
1.20300002630582	-0.533316482502312
-1.05816827116016	-0.620296977282032
0.30724398554102	0.725202576092232
0.210265754163384	1.0007429659665
-0.902141935183775	-0.491417046535417
-0.0155517463068532	-0.903380211598289
-1.15764735066749	0.245946257752753
0.762277121817707	-0.651421649131054
-0.683551917927997	0.861132375223813
-1.08534512530411	-0.267753474762892
-0.881385536798899	0.124619182642344
1.3395837628793	0.00116020597258331
0.685992985306126	-0.255364464031073
0.215424451689032	0.586699898137631
0.307296495926216	0.879347066019126
-0.458541790722319	-0.300407840286921
0.835647249481269	0.680841544411185
0.521404737203119	-0.305540534027106
-1.18465390938559	-0.346197965106477
-0.562597043841018	-1.05661041618323
-0.489797154050689	0.75018092276672
-0.852110347318525	0.784937817938488
-0.94040199301657	0.553476929645853
0.599877760042329	-0.435916967319467
0.0558701389852468	1.03003487598511
0.822007087409083	-0.598804087082394
-0.264630904209301	-0.682169308187928
0.655173920486588	-0.61074761634561
0.201071028905886	0.732167739121406
-0.966116568906411	0.423634367439456
0.388109206072725	-0.472945661139409
0.945129330369256	-0.22165378289326
0.491001448727038	0.970586718989894
0.627707128038674	0.957604492424901
0.652438651919868	-0.418640768917408
-0.402462444426164	-1.14092515915581
-0.380337567712858	0.992313512516493
0.302768897545681	1.00284854766594
-0.801056695985052	0.153558244052355
0.663059539376899	0.79972540097109
0.968990989848975	-0.303112508332784
0.410409711980018	1.05596056732708
-0.94503728809295	-0.795653842623101
-0.629778673294071	-0.82290726394687
0.50004452244038	-0.741561176507807
-0.56591398183081	-0.885207254352061
-0.176385981126406	0.944820716571816
-0.462207457598346	-1.15369270494343
0.834726436976983	0.830222995629741
-0.943037043594572	-0.729250379069798
0.392842990657865	-0.987421376275288
-0.639486268321144	0.476150286234824
-1.0844911496972	-0.250079850247342
0.00248381186401053	-0.996574201517223
-0.75964584916869	0.70212034692829
0.493535918222721	-0.0208317193332174
0.36997940851288	0.925458026464724
-0.99051016228977	-0.395670142862063
-0.639589410414406	-1.06274265037939
0.525134505512384	-0.0944991567178078
0.598967769526254	0.320523506280645
-0.592750643621621	-0.946560384405891
1.0910202058963	-0.67918890813855
-0.66430262324632	-0.567971056220029
-0.54987731009822	0.825663661157283
-0.774175092019155	0.2464486965784
0.303668734426529	1.07546296620241
-0.219047308284585	-1.04042286204742
-0.393147678741687	0.61395127926053
0.00471864419564313	-1.01144221796487
0.439394981186476	0.768918678064329
0.24217654462233	0.809652766773434
-0.601532905075389	-0.767396183461755
-0.59616767085851	0.813566787821659
0.634738004358297	-0.813109834047964
-0.940829850411475	0.282959497701357
-0.415926764098216	0.966627544751916
-0.73035660165293	0.183741437670801
0.854444383610184	0.709173795115105
0.693940242418501	0.92397434828003
0.814199741482638	0.44445264803811
0.737219311833291	0.650071487651123
-0.659351797466873	0.418207296016102
0.92309579898082	-0.768296924799809
0.515427080589858	-0.535679053856449
0.79884551978079	-0.703570105621224
1.13720067243858	0.402378717805386
0.748286881727583	-0.541424141370716
0.883530270951279	0.884687303996346
0.849050042221852	0.937208438530287
-0.521024852635413	-0.741527734963146
-0.139916938750417	-0.789294293344244
-1.16124722588521	0.0667540700479238
-0.553251573331529	0.343625194394925
-0.732132490410328	0.520824441126737
-0.573287993989264	0.327109947787829
-0.628682447357547	0.609772284716389
1.32247949080737	0.375485942415204
1.12925987612568	-0.159909962358832
0.816341922544286	0.549629088096747
-0.884859801841291	-1.02592292396454
-0.764893060311311	-0.485571175793241
0.497068886709513	0.812271529282927
0.432459221374458	-0.85382070512602
1.1372018896191	0.0323056939892372
0.0228869351662603	0.84035459103595
1.14931801499433	-0.457873659531474
-0.437157357256812	0.556645990374321
0.313242131684872	0.674996095452693
-0.733511816322671	-0.487457317012102
0.144508046522661	-0.862254727828503
-0.204444644643375	-0.829679423781101
1.06900770399913	-0.299500665477081
0.0667270817931245	-0.569149025482383
-1.13938406660119	-0.323328422582763
0.218690558886437	0.648182330503272
0.692243132486879	0.585907683711606
-0.647010139866	-0.796541819343268
-0.324751871431884	-1.10595370815041
0.619072991346089	-0.892855813018643
0.643080669438634	-0.89944104327628
1.0979120502629	-0.165334448549485
0.281059368676532	0.983118936598153
0.930506128915516	0.470848033223422
0.976500782718879	-0.210305530526741
0.129440879495317	0.69076820315855
1.0110619579964	-0.879257613229907
-0.337687612551378	-0.366683034853271
-0.0536813822269749	0.834624927406099
-0.579733279396039	1.00642858269484
-0.615313891690549	-0.618362442330276
-0.32804327499457	-0.609569088396795
-0.192405771221348	-0.912859166132937
0.712541631384984	-0.407248522214265
0.189845085245132	1.01988803228354
0.43903258265182	0.765455906739042
1.09112002908225	0.53074004497136
-0.465122213729144	-0.42518331730317
0.701684875796933	-0.38387160807754
-0.427306334495027	-0.834650681873171
0.534201000511016	-0.670322507971158
0.362933502854528	0.948599958090182
0.119170308125026	0.961172454948159
-0.865119604466834	0.859066087075882
-0.585716233911135	0.832015144901521
0.559656905302845	-0.788980407836987
-1.04632742312106	0.454805209468168
-0.618642207494555	0.456408222288637
-0.674735129084602	-0.579305847612258
0.663624019689243	-0.830110450322044
-0.0492070986295936	0.830502239745572
-0.589381900370798	-0.852717257369592
-0.998417754776092	-0.438313821666442
-0.664962622521469	-0.826319061428997
0.0918973415162891	-1.12174929268118
0.576869566626302	-0.724381981611569
0.300898533004055	-1.23257538164441
1.02146805575169	0.584965940698175
-0.390413155600903	-1.11988452905693
0.891107985411962	-0.668574183091934
0.495780206753847	0.537812533652922
-0.346177451570162	1.05144504136548
0.617562052886262	-0.578596548356316
0.688744936706478	-0.815177167749465
-0.0243485138666441	-1.21385752255753
-1.04124773101138	-0.509741958565062
1.03931048049294	0.535523867602274
-0.686207077376308	0.444147768271002
0.617360308500304	0.959026141919444
0.682078738455594	0.109516164067289
-0.520234752906075	-0.372993264647853
-1.11144661137296	0.23615822108764
-0.404956153530539	-0.583354769268939
-1.18269003113272	0.357232952115262
0.805543190307093	0.714235345993824
0.503027674881067	-1.12978972903706
0.904912121670645	-0.17440817628677
0.32731399849726	-1.18591356657356
0.38734456574103	-0.954708971116404
-0.329229236350703	0.499225092913012
-0.59481094981292	0.771952117569087
0.790450970763101	0.422533122558746
0.655277862350902	-0.703049170824085



==> figures/Received_Symbols_EC_without_rotation_SNR_50dB_dmin_1.38.txt <==
-0.169092998791351	0.850115364942849
-0.656361811880743	-0.620271700178819
-0.504662285802729	0.534147073097384
-1.10216723934557	0.206351591035294
0.881510742804768	0.696853689992385
-0.807762421953978	-0.587567467149815
-0.726614308244366	-0.618832775035103
1.13665912869143	0.399328029134632
0.810616974910785	0.65624349721504
0.591316739921472	0.9155563806748
0.995711917325133	0.270177094684179
-0.756835886138794	0.910617345877378
-1.05297491371721	-0.22306986171328
-0.217163102828324	-0.997312503449208
0.852173302778386	-0.212611602748669
-0.678159307276386	-0.424602915150875
-0.800827470439113	0.495347893854581
-0.371951833779423	-0.661350565324605
1.19471687956932	-0.29940525933778
0.550412730120638	-0.46206849324175
0.930157777847161	-0.606929031880571
0.503425529875784	-0.862809038366142
-0.725418305019199	-0.706560051390895
-0.976118115917265	0.394291823274212
-0.0760494768082893	1.04538509971473
-0.135679811939307	1.1608647994177
1.08141912696133	-0.216218627980867
0.5589539256543	0.822355694609733
0.343491769227302	0.608235720035264
-0.493975556772255	-0.472519528057973
-0.70566819936841	-0.733932322951858
-0.78628647793234	-0.503027482837559
-1.05142011453173	-0.227169493878481
-0.0982313420848207	-0.696553855901974
-1.00760133008108	-0.687633819665147
0.392954931949691	-0.712029163818017
1.19624972366552	0.0812009520350774
-0.00302850233714445	-0.847554452428778
-0.941533210288333	0.592420242241176
-0.722068535748389	-0.764271662825207
0.191954358943992	-1.13566132864682
0.0842971287439818	1.17258356773516
-0.743734522504876	-0.692940103919642
-0.56333718256502	-1.03456923723431
0.770260219974091	-0.642313123549851
-0.63872105285728	0.348630203422657
-0.863661227242903	-0.320238635921684
0.610227411370955	0.461695475970341
-0.799005514252754	0.926273784687134
-0.507856023074021	-0.638196071806165
0.486140487063883	-0.691645178456406
-0.734952711459927	0.78179613190732
-0.73267678304159	-0.899660489018122
0.834684053454734	-0.490861958961401
0.81530499623795	0.662488991861997
-0.958072220640866	-0.280593734266088
-0.78651005361841	0.862174385543817
-0.957628092691228	0.633042333378141
-1.05179039515106	0.650600761784683
0.851087615032455	0.552487314776508
0.331275323617873	1.06520335616374
0.697276545692526	-0.0320855643164639
-0.52589544104338	0.899348094960022
0.508443018372533	-0.571322907036302
0.804278082312898	0.253085581030038
-0.912954415689368	0.666702541309103
-0.775152092984663	0.0601416463734226
0.86939093455627	0.643350213865287
-0.933750588137591	0.694812092680626
-0.659893959847133	-0.517025754058462
0.675735695585785	-0.392124178391745
-0.320838514124251	-0.671971744604308
-0.995247404958651	0.363203878275354
0.839856573507577	-0.921038753451513
-0.549088099473894	0.657850603560828
-1.10741062329349	-0.257711489796315
-0.684451934085465	-0.756875795543614
0.189521832092842	-1.1352253005156
-0.13715235385676	-0.869351563618097
0.703809614114088	-0.674571534139455
-0.118450253077112	0.974836863729382
1.0582150914959	-0.406645880832977
-0.698076284150983	0.776428575553473
0.649068437696136	-0.653548977419703
-0.589194392998488	1.03134273485011
0.780938768389683	0.282780221238887
-0.193236680714319	-0.836687621791492
0.816871468797983	0.773402491683721
0.625176108423213	-0.688908909846226
0.494812500203562	-0.720805498363209
-0.700431871422983	0.767323000284766
-0.743741144212914	0.712180052853253
-0.494620633479199	0.552195164397085
0.793571800529233	-0.244419664356454
-1.13796920211263	0.417187648376604
0.265671160296117	0.838650363468774
0.287523942115453	0.758577027652162
-0.840494882336702	0.694682315546567
0.582242217054637	1.0443303729844
-0.859085719399479	-0.322166818235826
-0.737148308758955	-0.662805148278406
0.471240385809362	0.597127240029769
0.532293506498597	0.87050917841597
-0.619295718059755	-0.896806372179812
-0.461887307982778	-1.02678577030403
0.116225942570198	0.866345685242852
-0.784354636110965	-0.792157515262461
0.279599015976395	1.07160543387284
-0.283318815462256	1.02330931797004
-0.297027244488545	1.12974172417927
0.327808019883603	-0.947634818370908
-0.989079313979132	-0.229183934478582
-0.838144821697595	-0.681768788720365
-0.337847585311012	0.767024533270059
-0.899204958215662	0.441837009399173
0.754072085127	-0.759320564663619
0.606387954716182	0.534137342448211
0.525313103178681	0.671230613331382
0.507852077866388	-0.913251575798525
0.267251382424049	-1.14199498428251
0.761631703413933	-0.584317969340036
0.747124934954885	0.881337683873606
0.616955161985166	-0.530468858038595
0.567736783497712	0.841322127264111
-0.717953039206789	-0.842919144448583
-0.58496583878183	-0.813702237767973
0.923766461253992	0.370655024578357
0.188220201075799	-1.13794049990148
-0.755114666253812	0.363852516526385
0.334579146978957	-0.742995214657438
-0.763563211588917	0.876336757941213
0.776048976676457	0.956850177120012
-0.904611025303546	0.112773421907677
-0.628333769973669	0.723837167078639
-0.27506716114277	-0.845790951921998
-0.628905346160973	-1.02632618495681
-0.646055588931012	-0.245002320547268
-0.776917432556643	-0.83318864017394
0.722821819962145	0.956800296021781
0.838102062219891	-0.597576553104792
-0.763665973687921	-0.929478712167427
0.881245853037083	-0.711823239250582
-0.658196051877581	-0.716166387057555
0.633883140080932	1.05910568362771
1.02510240723723	-0.620797615999699
0.666290550633573	-1.00907911210203
-0.780440167291013	-0.723321241351162
-0.552994878562756	0.587794502564823
-0.515102253034198	0.664991701714418
1.07095907705551	-0.476567790894374
-1.09376127241063	0.583012650815084
0.410863147250232	-0.89369540189166
0.622859443738811	-0.846377718352999
0.753773137771449	-0.378004138569665
-0.019707587087644	-1.14403856010697
0.934405378462876	-0.436511679034786
1.07248478159274	-0.583281770243194
0.973574495368584	-0.506156694066964
0.594457803592685	-0.926578945545347
0.107620120506759	-1.20604943040795
0.324312834232866	-0.949079273687107
-0.685528924482534	0.574276459367015
-1.09107237594813	-0.447314796754331
0.645413152136016	0.504387866579048
-0.733023682546299	0.77780264951112
-0.978219687825851	0.364087696807011
0.87396568606727	-0.723440028858336
-0.808736842124005	-0.635725485724259
-0.63736453084154	-0.509160126159628
-0.41222399731206	1.06931886039655
0.526357019656571	0.769049207550691
0.667056408521737	-0.366613049484222
-0.000276651614632056	-0.843519786069137
-0.665805279946857	0.758375360582854
0.325762204165217	0.710461494069794
-1.00157009074047	-0.692609559824256
-0.814019800318737	-0.157305329549355
-0.759602679830578	0.673040888443004
-0.845321172085687	0.472777820459185
0.455688759162526	0.612223516166742
-0.830015684762908	-0.2159129402428
-0.651600406900676	1.05183311862667
1.08640486197848	0.0574130189056903
1.11251497305451	-0.144183510528284
0.148089692598588	-1.08706363485812
0.511364948202757	-0.649750658635701
-0.973201307650968	0.281225062588648
0.664508946673302	-0.686241387682422
0.748072768020417	0.837199453256133
-0.0344869483860386	0.837318909302857
-0.567122741399203	1.07125911654498
-0.653295875954068	0.993256378294031
-0.757139912584838	0.63908137427549
0.185109165369446	-1.08989914309661
-0.74953652553371	-0.725324484890836
-0.786917221105413	-0.885599065289652
0.553876312688693	-0.708266717724092
-0.0986680023525711	1.2161298402356
1.03234291467637	0.528249339137223
1.08087355079091	-0.214103128312444
0.431186642959284	-0.602866722640487
-0.83318198801875	0.493403192323734
0.977397395151123	-0.456629596810731
0.689134619979093	0.370861939094185
-0.65451291357414	-0.659824346829168
-0.329723474425438	-0.593931113518209
0.460134615188573	0.748160743129733
-0.532562143396741	0.786269545005079
0.757868787831105	-0.600586380582692
-0.938925789180117	-0.653637809926489
0.558417986097078	-0.816233539523663
0.816481039603571	-0.451039784626322
0.725577887567199	-0.70604835097204
-0.833741719176469	-0.767032542971195
0.726769276178874	0.928961676106261
-0.709257691403093	0.847366062283902
-0.72264117137305	-0.943332111236428
-0.102722733574779	1.21953546750251
-0.796162151174962	0.65461748068654
-0.845193227144226	-0.0434011516712085
0.790673076542081	-0.636912417842214
0.8017874698078	-0.816555820863749
0.624904258231584	0.272051321405205
0.0618656632830324	-0.983965913435091
-0.287916675575111	-0.694843953039796
-0.87578228873899	-0.199431867107484
-0.645483053413805	0.705354865077831
0.536479606686906	0.870126470775507
-0.727465359458914	0.589822325105389
-0.815313153433112	0.509762921159583
-0.630506107371299	-1.02630219075787
-0.469673619033647	0.785622316333267
-0.223224250522838	1.01668521821705
0.791914174134611	-0.707204169373222
0.213671988710428	1.17027925985104
-0.63951413199257	-0.424171669070538
0.702263004779528	0.630653443904148
-0.0932286330701918	-0.684524975240613
-0.606478862465756	-0.635946653183877
0.515990044747831	0.870083177271894
0.714510416527108	0.445845457094556
-0.423644037224361	-0.727329873516852
-0.670976329487027	-0.639529672654296
0.995866679108237	0.285843582136884
-0.513008175568629	-0.888748457508226
0.184088305860399	-1.02034728102232
0.781420240445184	0.0776447265617418
0.130236703843648	-1.19917452941484
0.799090758649747	-0.295528061801373
0.542389762427021	-0.982369588216067
0.824109469051412	-0.166609171013031
-0.340750310610984	-0.895806790641893
-1.0347851090944	0.387156275941618
0.939966829724739	0.42394961735092
-0.0657403589845208	1.17517621643827
0.630380497059131	-0.958276479528228
-0.85514049886796	0.750914203748666
-0.774668351514362	-0.514707852160406
0.816993481295959	-0.886493975727841
0.570450542319347	-1.07032989666456
0.636561402351934	0.757018599397414
-0.782836924568875	-0.158744766610684
-0.650891201601518	-0.245637562682427
0.973238115174918	0.744176215157423
0.862796637536216	0.0624718481990231
-0.437502519408796	-0.841977700841731
0.748892388498844	0.0718739685301586
0.89782255685164	0.654997005932576
0.383752010977139	-0.900024859354342
0.609569304908671	0.595659022414543
-0.255803035276126	-0.679971889058764
0.75052720350758	0.212315599523384
-0.570268197233752	0.570855038447944
-0.558288132508688	0.61369430508872
0.301677351452745	-1.1814718268133
0.873620937202112	-0.101252238231054
-0.753000815059791	0.834019088528972
0.57309267334547	0.37121843839012
0.531654070689044	0.866850350036868
-0.277996960367543	1.14440822481268
-0.366420790997731	0.60637529478765
0.738103756475651	0.640951062029718
-0.796180298146569	0.666894724617654
0.666983910755789	-0.366431232079593
-0.808137020369959	-0.292930324915579
-0.376396013216044	-0.660083433097127
-0.788454115248634	0.871007497410656
-0.847032160639948	-0.764895680373633
-0.218896663455527	-0.664652413537172
0.685091379920659	0.97452717033334
0.686893059623958	0.808312012139316
1.12730683414859	-0.00598997735605761
0.689506052674602	-0.762107843603522
-0.475884308064401	0.712473072514426
0.868626800581787	-0.7241417839092
0.951393200610664	0.412950769494476
0.845346809349505	-0.465172684688788
-0.541681362751604	-0.752891010134097
0.227118204751645	0.810473066632451
0.710407059678477	-0.960948938901644
-0.708355363637592	0.350978597532569
0.841314645265032	0.741214706239572
-0.789524276259168	0.861190685083084
-0.49732148728035	0.727862276575449
-0.194223805985325	-0.996203185953159
0.714078002512731	-0.770580118453609
-0.627740336825671	-0.798044983047067
-0.171164381896847	0.849117070151409
-0.391044749338031	-0.714694826363624
0.782809532873979	0.290155851810402
-0.65701445107859	0.440265365702407
0.67038551317495	-0.86560427898865
-0.91310404212181	0.200583816726109
-1.09210420847516	-0.408408040758706
-0.597439414696924	0.435502092329783
0.0882954728069719	0.778602397379638
0.73533453816177	0.768097199518079
0.769638784644354	0.643568542529881
-0.762229877356186	-0.779725594824885
0.604675799281183	-0.395608025964639
0.916391872867564	0.619322407944247
0.854914342662644	0.703536174935
0.661063079261824	0.510680334901247
0.784159601640834	0.691505007043268
0.884611283083711	-0.108866295535882
0.786682429770493	-0.0381810284591393
-0.442971381189529	-0.910741766767731
0.059681815562506	-1.14192818572863
-0.623132882319097	0.714685626813169
-0.507454264791767	-0.635262048074528
-0.388051526553882	-0.709705593330906
0.738288088376473	0.807448032366127
-0.753370227202761	-0.865044051482833
-0.871827984300638	0.618794772999829
-0.476230397922795	0.566487222610829
-0.66206847932072	0.713609084495595
-0.696163576317803	-0.512528367312771
1.07622831027406	0.178371838950541
0.234840884008914	-0.627873614523244
0.55345390875243	0.443847202557222
-1.03264084012384	0.0674568196094288
-0.507871557773202	0.686735646376115
-0.74836911040319	0.780183782696871
-0.595570590990478	-0.534183823561487
-0.699803119212189	-0.48438891547161
0.529007347291132	0.636142028933606
0.788167504730701	-0.57876840216554
0.63433609355756	-0.882975147558269
-0.395523135099533	1.05981578430326
-0.470175093506471	-0.752862212712282
0.705641301661209	-0.773238120580609
-0.339515872653449	0.999211093647106
-0.239682984291502	-0.860009214495759
-0.711830861674681	-0.850730863364085
0.672033791162315	-0.53200535974265
-0.388590761599083	0.55745030717053
-0.789852908652541	-0.51045584522046
-0.491900879969805	0.731022133934488
-1.03017285028749	-0.647998006937749
-0.934249221913166	0.704895709022118
-0.508796334096618	0.698995587914233
-0.363125955205348	-0.754608300404671
0.576163763325473	-0.451662739604431
0.646968486253136	0.62610489940447
0.499151857314009	-0.773899555943982
-0.898508233137348	-0.258425508805768
0.908042151032522	0.0213056825805289
-0.570762142918623	0.708073975742648
0.13474597522438	-0.860830228679151
0.873604078587249	0.836230847874138
-0.486516559512215	0.541307384014006
0.815600887214756	0.767502999848685
0.810590624362356	0.0461526546058711
-1.18891347167126	0.269171877495777
-0.725977549568254	-0.609940500634592
0.0155864547944548	-1.04659931842977
0.601592399714414	0.758985869283413
0.663012178994892	0.750232851990377
0.980332313235571	0.541154636322596
-1.15932978067853	0.364828350157109
0.546027043236554	0.751445617203186
-0.624508055989215	0.303549223440069
0.758772285414019	0.73503006373681
-0.760377541920266	0.708424351855938
0.771103245359186	-0.643518626501772
-0.395016176568952	0.633157062440494
-0.389694110048627	-1.04737702722742
-0.29659274170935	-0.860749551884533
1.09887707980644	0.451404686038418
-0.216685897968246	1.01524140320235
-0.80642782120926	0.499704301966318
0.530547784204913	-0.575167512177527
-0.51130912098987	0.872276121538234
0.072529814462586	1.17765101904995
0.881956673127562	0.390833370971159
-0.565059778754215	-0.887861242609228
0.458690592525493	-0.921183395848567
0.780598407912166	0.603910447551443
-0.744230244219602	0.56430274431113
0.637945562748103	0.590608180239475
0.610233809746284	-0.528937692194239
-1.00647017587241	-0.290564465687338
0.655806162821195	-0.824792546675634
1.01133410882922	0.0819086803080925
0.516938128752319	0.924312484177522
-0.495826804163461	0.551969157997745
0.531996829324637	0.470193105875
-0.619251802528083	0.858043620613955
0.62523507367636	0.718971193970507
0.137851121861208	1.10134460651448
-0.625064065451811	-0.87877800182405
0.870518846135137	0.124454909884973
0.772521124099436	-0.0421305559183605
0.358618365621971	-0.853261313717453
0.724118704504534	0.47396587439728
0.814049397676143	-0.821877854887959
-0.79465319890239	-0.66026566402996
-0.448615975633069	0.688538094860821
0.508989381293974	-0.591844229867108
1.03320801545193	-0.328750543823882
1.1113538620259	-0.21239439031928
0.637941420375056	0.542647236161871
-0.697133881149326	0.547543169726487
-1.02074364201133	-0.441729872465169
0.82125558339223	-0.885103649214456
0.570014047015277	0.83915025258008
-1.14395745699132	0.219802111991518
-0.522937279653939	-0.765416968236354
-0.615501892686493	0.935708875281831
-0.58684819105385	-0.92313532199832
-0.818216896350312	-0.582351527682123
0.805978399109213	0.690642401643513
0.976506378630782	0.558688813326472
-0.632184084360102	-0.616482355386849
-0.608539360238194	-0.797779784146374
-1.00717183623842	-0.624342221302481
-0.824659730923702	0.829008373072359
0.317453939077062	-0.857561035135749
-0.984222882896807	-0.234747163185423
0.871205582880201	-0.457261410869547
0.760616632281048	0.787461780707152
-0.680255374556206	-1.00735047145081
0.50634869539953	-0.48454888727435
-0.602782958783009	-0.721777090806462
-0.579492160469511	-0.669296223186316
-0.279472661975346	0.746621884529557
0.941004185644832	0.479248282351382
0.780058660416937	-0.794332977220286
-0.673964361858125	-0.694653572078448
-1.24037125611681	-0.0639378781153139
0.747644504313652	-0.971559599982706
-0.11500438728841	0.911036519965113
-0.969638400171225	0.155870018179819
-0.808725892682544	-0.283182930999705
-0.657613534463137	0.92723587155188
0.222427308655611	0.811903382546328
0.405546189898029	0.569065962409102
-0.688465476390128	0.945818203207086
-0.590535572689125	1.00760178075823
-0.871454910126793	-0.723527170134212
-0.469453817194476	0.787131874016458
0.835307350564714	-0.86310702227556
0.254216852298369	0.62948463746969
0.108211268346452	-1.20195119197171
-0.755116254258885	0.639583309501295
0.32603237303086	1.20307055800507
0.725700026736822	0.826198477845036
-0.610962674109596	-0.805659807043463
0.822212882858257	-0.403572513467865
1.14464241536986	-0.431103653335496
-0.455134664491411	0.690856571885088
0.957412008456637	0.062924190787829
-0.54256415142514	-0.623507249689936
0.958614079636848	-0.540485234586009
-0.903062641615102	0.353531495108684
-0.68225716302209	0.846342525716518
0.664911391322162	0.734157522161684
0.971064629730867	0.440246598620696
-0.824130131602862	0.705839738742266
-0.958813748168336	0.260110514102302
-0.277618243844985	1.02502637066771
0.651355518677841	0.735688532179936
0.802483985293477	-0.925347775492367
-1.04106078299522	0.354878678305393
-0.120212836808899	-1.06521878391949
0.774249072428369	0.644830737438824
-0.616123499521374	-0.366472908691997
-0.352723266405984	-1.14924926867479
0.572804686470504	0.60319922847796
-0.683405804701142	0.871980573180274
-0.481569453996977	0.542866101801092
-0.909646217441819	0.767186593432088
0.651500493928298	-0.860513433247622
0.329514713727688	0.904686291207048
-0.588097836013632	-0.682770954015426
-0.684384360411742	0.568524845175363
-0.733389521580073	0.844177341760239
0.932677389177373	0.0855534781138177
-0.64526014730919	0.236556267658678
-0.687517887081989	0.983427325697043
-1.18488580959744	-0.0819142076933671
0.633967406851595	1.06198351337432
0.113702777033465	0.84186702430633
-0.202569422200447	0.731781166170449
-1.10030511999506	-0.0283864643597123
-0.918271933376178	0.667796152704846
-0.840100154482188	0.833049714634059
1.01100621757162	0.445918058824089
-0.58346950496969	1.07444321238712
0.645374003243966	-0.856192963952927
-0.216962337029959	0.960217936343182
0.802619575376493	0.0688543082989821
-0.636825858803508	0.741866183788159
0.38764306007529	-0.872170472376342
0.630605997961292	0.228437213794447
-0.741746166851484	-0.696011900972325
0.69763078724671	0.702365631172489
-0.661804608962156	-0.659083918346588
-0.0518822663685864	1.06494550975531
-0.858518265159153	0.633047073083912
0.341887455897701	0.607088032966283
0.761130184765123	0.525828637202153
0.884361986627165	0.834436070486451
-0.544050408151774	0.792385013456428
1.13815338665538	-0.245466554144298
0.729448241319568	-0.336853806674663
0.894881687479789	0.138942858540362
-0.983181116355032	0.368867823647558
-0.329952629125017	-0.710644011029484
0.744094453597447	-0.717399638195951
-1.055726161688	0.304955438775302
0.831011518268151	-0.335816492275126
0.514138183420643	-0.670247711908183
-0.916392492482597	0.68885814537033
0.870407570203049	-0.875550738304887
0.713410552888997	-0.474139202523991
-0.416278621121961	0.793662673110562
0.6507754104838	-0.646007550499195
-0.0625894340747123	-1.11632251961223
0.812864752391333	-0.489281484429537
0.647604470100781	-0.574373752546026
0.647710419364309	-0.475209001522921
0.325805536306404	0.679107698991611
0.804352469946217	0.342358455334359
-0.745006217971875	0.813822030709797
1.00723593568586	-0.122564898878025
0.974795832202068	0.744475565461342
-1.15690006471829	-0.166030113152848
-0.692738642539888	-0.838251817741482
1.02491655595037	-0.608342923590657
0.898806212908441	0.476506308734219
-0.844111461544403	-0.582834452355622
-0.527149074306439	-0.811955195491634
-0.91107628128462	-0.465927756223551
0.409556449494543	0.647919081528497
0.638741449826672	-0.738640087979967
0.0780497983971057	-0.853659126536241
-1.20431585897618	0.290872988422289
-0.715395354131579	-0.897274233032399
-0.427706555564025	0.827692958763019
-0.674575016153363	-0.746046638895128
0.166204858262123	0.977581424751928
0.674521326647132	-0.691352733167315
0.622879970546763	0.612244068420735
1.0457168959571	-0.486852084278702
-0.535265125865846	-0.677698029050835
-0.451291778669047	1.12737776265557
-0.289219210214703	0.633340659196381
-0.659735158945498	0.443093544567115
-0.19901810472314	0.970968595876416
0.628693452649943	0.355560953443356
0.575890522930378	-0.884748420119541
1.12753256887145	0.313811400430197
0.459609053458745	0.820391654006985
-0.474374169362535	-0.700501783026466
0.507322809970359	0.524487648406047
-0.522831085060839	-0.84040406313297
-0.713923363224184	0.957647707916288
-0.720013508832828	-0.642304819719838
0.533745101797477	0.442711516691062
0.371080410613895	-0.612901947487742
-1.12324421632761	-0.335200638690354
1.05150376822856	-0.532444604079159
0.814582034763587	-0.0276899295353231
0.951490631721187	-0.10339016291361
0.79521612202612	0.588254081068359
1.15742580546942	-0.303136366627868
0.66627698888612	0.837798521422425
0.493402648205163	-0.745984320324226
-1.09465531348987	0.523948463599448
-0.986709085030536	-0.396921940431552
0.707575296153265	0.381825018025539
-0.732195478240574	-0.429420819425195
0.767914664009564	0.707592918956074
-0.562764366264379	0.419227586572605
-0.434547487296358	0.855622532331871
-0.930165184317388	-0.465129156728259
0.314337060189202	1.02747041650178
-0.568487253219732	-0.860758515952004
0.95164675490737	-0.375754038594426
0.226872047339173	-0.753071783263276
-0.833577741449509	0.685562264314414
0.784960147298322	-0.554709699914285
0.886835122645942	0.783246370094741
0.981359612962123	0.0784907822202035
0.696089808226217	-0.91622561239254
-0.661393303889258	-0.383887863395378
0.643104533098371	-0.775368990115707
-0.738222775318045	0.472603417377562
0.737437523421906	-0.692158174183486
-0.849800953122201	-0.618921922370442
-0.741548822131908	0.706710750044849
-0.390396461807044	0.757709142176417
0.780427165676274	0.73826133523242
1.19775750036214	0.0778209696183669
-0.751004536394781	0.564621103605344
-0.837951081569577	0.60300110285961
0.778572771156978	-0.65155198338055
-0.900310655486342	0.684340132264909
0.265662705569514	-0.978135492049774
-0.94640880788733	-0.0659361922878599
-0.707210539303622	-0.578240789212666
0.603699165829998	1.06216611220413
-0.452855428473939	-0.531067935873427
-1.1447571498469	0.343630848246857
0.585240101728979	-0.712089861499905
1.10607638829591	0.507709062192277
0.403907732953213	-0.620934913681594
-0.515697329182118	-0.553781546286392
-0.718065197227144	0.634171028902197
-0.231182112242146	-1.18256362173707
0.325412452741368	0.771722074139223
-1.0494956123841	-0.660812619946288
-0.300730896252235	0.922084092800372
-0.971510677847975	0.171100922921546
-1.06391685941944	-0.618717866536062
0.36448966453626	-0.867814196238199
0.542743441769712	-0.878044403917508
1.00470082080337	-0.0925736752832183
0.0924380140880556	-0.804712825146291
-0.179284308609046	-0.772138421697756
-0.749041970641687	-0.724364323719757
-0.610083270042378	0.907764769496918
-0.878355099677697	-0.659970926853893
-0.760216125305371	-0.422953679594108
0.71862830847959	0.578044879597536
0.95253454293762	0.318745981330536
-1.20814211766531	-0.300715360074771
-0.905775342467925	-0.0191590662892537
0.86616881863262	-0.502012316707889
0.703815730342073	-0.365473490018861
-0.800450536402562	-0.529754332569662
0.329173812391719	0.890922507481775
-0.630278824804014	0.596857488683201
0.235005352023596	1.1921781814571
0.733661465366261	-0.405659039543216
-0.982440124368781	-0.265471950103078
0.768548821118583	-0.688375211638657
1.05203621882036	-0.241576220358619
-0.404011545472389	-0.639023248121193
0.55863228999359	0.82716664864161
-0.692714223426338	0.58048005255433
0.81252294723681	0.819557761800559
-0.273760173688329	1.14464057396474
0.31673147352311	-0.857966288119303
0.601315167410003	-0.709212001422043
-0.602167106536259	0.715744069316086
-0.381564569826954	0.883556776183836
-0.0200390053115012	0.760933102967838
-1.07511227821741	0.544261464490992
0.653581707920591	0.589532319758675
-0.766629803972137	0.708919882717201
0.646818965320482	0.496204681714114
-1.01363857663736	-0.602110619100486
-0.775021620996482	-0.683359809358361
-0.816783306746722	0.508507842504204
0.685926550357548	-0.738630113708591
-0.255394136713498	-0.681799987005788
-0.642212850926696	-0.321553109271891
0.14583679897881	-0.959272210759686
0.464857319348109	0.745704210295795
-0.0947160058322832	-0.682954327422317
0.468471086417265	-1.11881710114661
0.209020536079993	-0.739082800512098
0.503831270106506	1.00690261090011
0.566849777869831	0.689487796384434
0.968925715699339	-0.597492537246941
0.995889655531553	0.588131636754644
-0.926132732517784	-0.0512505054394359
0.851646711781685	-0.249884926340085
0.293161477434958	0.659678284238056
-0.320380337698835	0.947421292391151
0.415156434208465	0.70907157576398
0.256013280527145	0.925697307816726
1.06221770660414	-0.50932614814369
-0.855091694305916	-0.832260226539868
-0.843742749058635	-0.373893650052502
1.05759133334067	-0.57228982546682
0.609024999678551	0.797011941296624
-0.709051203811282	-0.562785983347468
1.03248181360211	-0.602525409222229
0.787550525577504	-0.804279919094662
0.90409531421233	-0.722144689289533
0.473253515912556	0.761912792184305
-0.696500169925994	0.668525908192619
-0.92477519136997	0.668138484719434
-0.754973959800935	-0.959660528029425
-0.438345046911974	0.667808399993284
-0.832886690158721	0.532258214319136
0.381314502705151	0.739488349766061
0.693364446425469	0.573320480129351
-0.565662024641291	0.669101626106923
-0.538363685320207	1.07929760013381
-0.98527148661671	-0.165991988235677
0.506995974701252	0.933163038910887
-0.667143299381325	-0.259541791395055
-0.414454517704105	1.07023630798516
-0.699602476909123	0.889202137795117
-0.738518387776537	-0.495035426105997
-0.5464490578559	0.797142805378407
-0.128627272465132	0.703418205858397
0.407511944805335	-0.581886807731072
-0.977189301873544	0.536774275839996
0.844271377351188	-0.441828876565072
0.673801127014769	0.780316763223827
0.587656360655799	-0.595585845827619
0.557197481994233	-0.389339797297745
0.83931639647733	-0.593764921873842
-0.964669743449343	0.26212126198888
-0.64343793911855	-0.315713716402375
-0.654835549351872	0.843118701095598
0.530142335044041	-0.774692702549683
-0.848684629630084	0.443875424617043
0.662508698512752	0.747118967227432
0.706159152033497	-0.710516577824067
-0.669747138698153	0.442970753504834
0.735670641823003	0.928098900032633
-1.01743284376638	-0.619673679193978
0.604252805944989	0.596828943085285
0.626146822770983	0.761701108937032
-1.21427898704745	0.169215376972184
-0.447198085800578	-0.856584224346899
0.69764814336634	0.704433688809419
1.01235231544453	-0.70992886855438
-0.913679141637	-0.486384317424963
-0.775919091982556	0.878237465464006
-0.786205686136676	0.74017507892952
0.477198957724347	-1.00512434298888
-1.02482880288117	0.631619431597773
0.705453712757852	-0.695460161703621
0.767994394039223	0.232714938341794
-0.639456864841848	0.78008531676625
0.634685952261475	0.518535003684723
-0.471836579121844	0.490447239641465
-0.94165426091872	0.771025876763027
0.987053043457121	0.152528559010666
-0.780177530345373	-0.716815489319805
0.556420809190502	-0.70404841842638
0.373884904440845	-0.60905562512018
0.745338458084354	0.6044847257407
1.18527152780723	-0.181723682592925
-0.564976781694095	-0.944658506347372
-0.00583974375130109	0.870080264251664
0.142515508633843	-0.965507992391992
0.130881091944277	-1.13139920516566
0.212337257801271	-1.07192205309264
0.998927569161946	0.076059699575317
0.378893900662916	0.985495349361781
-0.35979757520879	0.799033839160924
-1.06333293323553	-0.228050062204918
-1.00313922602637	-0.205919205401056
-0.546923652795925	-0.660533117741875
0.867709672293636	-0.869112925547178
-0.761177419470696	0.476441235731138
0.63004855244816	0.737111608984304
-0.518760299931154	1.08239555268686
-0.493667032163836	-0.651518749106181
0.106404385792422	-0.791055638776338
-0.900480710619842	0.767804932399527
-0.826099704640105	0.707367438504295
-0.40493242924715	-0.837224905624284
-0.497029221861356	-0.854141631832051
-0.511543491201364	-0.463609210431476
0.185719322536524	-1.01534686642124
0.709052829777089	-0.697850889293079
-0.845310173632031	-0.518527304344049
1.10719930507063	-0.291330160715322
0.389617187759254	0.880059430807616
-0.601176695280554	-0.626502840206484
0.579749689046222	0.721339149991152
1.04993534407956	0.485161977410138
0.699274551946729	-0.754622855157253
0.97750985771363	-0.367518237403875
-0.664528928574791	0.75676634251136
0.427078692617285	0.926523694898385
0.632235059066196	-0.933791907574406
0.598145354786735	0.688814600647258
0.773540621510854	-0.713856477085747
-0.632446565983854	0.375333440524858
0.6079824493123	-0.399720270843037
0.757407198771855	-0.673118162276992
0.453152006037296	0.593482141980236
0.803887162304732	-0.580547599645366
-0.336176594827785	0.766234623277126
-0.34357206819089	0.99729954813187
-0.562764627152855	-0.521378229905605
0.671741655266494	-0.665460449701947
0.615020902178555	1.0452488358484
-0.593835910784471	1.03262936397295
-0.468350022111624	-0.750400570783664
1.02639853947893	-0.612852855917766
0.52348244546081	-0.527807674441583
-0.734361730572837	0.400885466083856
0.438374398685568	0.90841106369236
0.614244701889021	0.684674965461631
0.538480131457359	0.803651677485296
-0.813416849478123	-0.228613154742866
0.762775331775545	-0.848076739508108
1.12231130932635	-0.141976862754735
-1.1910430553863	0.00938793723695178
0.0493026650853476	1.1802588996426
-1.1780537584957	0.25630387446268
0.691026844295956	-0.683005249305327
-0.461758997675354	1.0052613084075
0.53467829403029	-0.71473216799273
0.468514455232848	-0.664497310894999
-0.669681436589897	0.712270962428395
0.953215866701781	-0.22526840341917
0.410100990837238	-0.699635013058958
0.656983370616691	0.590063552758233
0.830715671587376	-0.630716681747184
-0.634118764004522	0.755240303521365
0.490687170532548	0.867216858562997
-0.679224237135552	-0.601420152270157
0.657343829474906	-0.596032284377101
-0.697644065956396	-0.756294340080672
-0.717956938624133	0.560252957971364
0.655040104123175	0.596700324669535
-0.962245783314784	0.487769769403192
0.442997179219624	0.551100921678657
0.72454778317677	0.184333998036394
0.0995442709337506	-0.802024973314131
0.108941229990304	0.866996874256409
1.07569893656981	0.434160880461545
-1.12184066887339	0.109179122557469
-0.644324705511406	0.199055031449745
0.680089687092897	0.94280303828551
-0.338281916679808	-0.895006549372227
0.946702705120971	0.523866265138377
-0.904891840163559	0.788234772388968
0.700158331866184	-0.78821397912094
-0.956965407560846	0.108937862079934
0.815576593132418	0.793122164052039
-0.716449830199318	0.621682895471098
0.310795848308965	1.03153794814501
-0.699236805616366	-0.764637039734526
1.06102072410651	-0.539304506509153
-0.225912465083684	0.946362977453928
-0.708128750115721	-0.850442792012736
0.839817021573401	-0.650404668797967
-0.704484824872004	0.769601870029842
0.142741592052546	0.946689266618318
-0.413520304913453	0.796151531950333
0.618601116679707	0.613293818639281
-0.412438713551544	0.562612989480616
0.394525451850738	-0.71419530193387
0.756657956294908	0.731771737478518
-0.688374711559162	0.446511862144542
-0.472547132685536	-0.761768081144122
-0.802380149363073	-0.482611529083629
-1.08540970665814	0.549885695571427
-0.629173606828342	0.637563080174362
-0.947127665325456	-0.714344995305209
-0.560882613919404	0.405107037513199
-0.75326669722686	-0.639588558866041
0.899426474325687	0.572453923194825
0.792501986231058	-0.667916179502737
-0.715602913957244	0.702671807179404
0.505219138591599	-0.594658179591346
0.718475835598856	-0.718898634601054
-0.745224371153276	0.56529523493691
-0.649657892721306	0.723018609268463
0.70356253845727	-0.684681948410806
0.60974378044719	0.639042156572828
-0.903116404753623	0.789234439959438
0.928346343635986	0.33078889724064
0.555258815129872	0.442031128192461
0.119818237388193	0.86706620010934
0.740354853926983	0.186271251090491
0.959137535017446	0.0654229852260894
-0.449545899150313	-0.777976516479248
0.776118423433704	0.638106087691347
-0.676071395578865	0.770434650345888
-0.709795686080936	0.740138299527376
0.684839498859503	0.865222365581738
0.932985931252244	-0.630951050755204
-0.854778033525207	-0.512372057428098
-0.384692574440245	0.774828440626604
0.777637427798284	-0.0387881097273455
0.990388470602929	0.288710057842363
-0.807127038538661	0.815220051639856
-0.704193735066078	0.267071623754309
-0.803942250814722	-0.670855084680848
0.000158618084861256	-0.844741921449768
-0.647379747246989	-0.421624946703393
-0.544692336952873	-0.758523387055314
0.403708261786633	-0.72103049761472
0.685440541853056	0.967302412976138
0.166562582591977	-0.884906263750607
-0.498168489327048	-0.824096015649446
-0.606946496290217	-0.594776521931643
-0.874659701180358	-0.693590997270577
0.953485676407585	0.416273452629724
-0.598329992517747	0.515692172248976
0.784372505616537	-0.690264287143678
-0.946040423514889	0.582468556011355
-0.63171798490031	0.902736828042078
0.810395735100446	-0.828672319594983
0.84563830773414	-0.0890568407020086
0.727282390900443	0.00851132175850405
-0.484523121287106	0.521239107045675
0.6782812156311	-0.677546435739659
0.744760948777399	0.348565854339033
0.241705494969461	-1.01145810856724
0.617644491288406	-0.862683954968758
-1.10135865367864	-0.0319087967533412
0.408597309066393	-0.650665059424383
0.955246761714185	-0.546495724963504
-0.706069181207228	0.256617034513717
0.610273004422362	-0.599825272060741
-1.08266935561742	0.534142921466401
0.378416368938879	0.741357820567494
-1.0534423346841	0.305570101160632
-0.463408081777304	-0.791299899018547
0.831601732363301	-0.492326824076302
0.959018281671221	-0.537467018544504
0.852090791084403	-0.603260954860912
0.76417325558746	-0.467926169152719
-0.755355276103907	-0.480764383589002
0.747286499624354	0.685162418174092
1.11210564547831	0.342633233455856
-0.792357795052987	-0.757572265964715
0.319968711720366	-0.619301497904027
0.663158040762291	0.509055777037649
0.189785772481086	-1.02212842016146
0.682585292522952	-0.359714723062508
-0.781425351171313	-0.769390621611018
-0.861857301951032	-0.321625181702295
0.78653793629023	0.649184106527215
-0.601566333914202	0.434527403261587
-0.15123139052593	1.08051733383288
0.613556605557616	-0.722973770278851
0.574943177566959	-0.795203151107224
0.505554232633719	-0.474387585677267
-0.844518074479348	0.442728028231627
0.714570793801823	-0.560979718950087
0.893226634920245	0.681687486063288
0.579073999269732	-0.442581266150069
0.492021560754079	-0.864306640861085
0.951770196478767	0.529560141020631
0.273016451301219	-0.991015034756082
-0.728031133595433	-0.108388684517294
-0.553757159449895	-0.796710004340059
-0.959392611833204	-0.395964371449584
1.06291947808051	-0.264556634860847
0.801048954203519	0.795855380534341
-1.07111013046273	0.341978412623234
0.373230348775144	-1.06425145709279
0.757670860602867	0.717277197938796
1.00056432543688	0.191045799855736
1.00569638936678	0.644115151655204
-0.645640921158226	0.62213867559372
-0.784133293356605	-0.90238268635482
0.52514438700691	-0.754608850629488
0.340580843358387	-0.738123994499279
0.917756474866623	-0.775480296706099
0.301590207297082	-1.18027112753514
0.580832300083793	1.01848644364424
0.705190908544349	-0.777166307555837
-1.05176831774328	0.161274446614257
0.720999436188614	-0.843400916146022
0.562013351259158	-0.732318097668666
-1.04874322222668	0.0624939001684402
-0.964100155119569	-0.164764155979607
0.00718376576247096	-0.851434149747839
1.07981143030614	0.407446125528494
-1.11958777320834	-0.0234083552710386
-1.09418902417386	0.527691218288162
0.166428930404637	0.768083406997684
-0.348353220649207	-0.89129158819278
0.31679980513106	-1.14117352798908
-0.341200413956913	0.998281176674739
-0.590332425558753	0.882586392516756
0.295433489850569	-0.722201414200769
-0.978512115088066	0.289161096109935
1.08478228527716	0.531306676659631
0.148069529518968	0.713195896484393
-0.497440016296891	0.692475886851704
0.526546126070573	-1.11604153411588
-0.606292883563119	0.363830683917457


==> figures/Received_Symbols_EC_without_rotation_SNR_50dB_dmin_1.txt <==
0.987708046602445	0.602407841690735
0.0681762840921638	0.365962885038062
-0.844273185966781	-0.771847934957932
-0.700641955580707	-0.579331818906113
-0.734134206116991	-0.919443248961299
-0.38325473451188	-0.835054159725986
0.779388657067939	-0.602247124904758
-0.0285565908944077	0.0401149198796431
0.29050981659965	0.423089924426879
-0.227275945314981	-0.485111984522797
0.279370389470606	-1.03368132900495
-0.577848183569781	-0.941015198082444
0.983212399933256	0.390954313843623
1.3561901138084	-0.0222509828280621
-0.618937530661094	-0.366702745430397
0.0447467121334968	0.313218753783659
0.373986365994083	0.087331323927218
-0.585764764089791	0.4790530542627
-0.819871410294511	-0.0561890844853991
-0.978799673289041	-0.546236499739264
-0.333812894768383	-0.669254770846046
-0.873415522573993	0.626666242166735
0.621615909621333	-0.741656000485176
0.987271529117818	-0.204964304129922
-1.1016735145353	0.0953392837323391
-0.797363993142992	-0.86622053116104
-0.0473692194549076	1.24264890113412
1.08047069827385	-0.187541747605619
-0.439284723669162	0.704076643029057
-0.696631644628843	-0.829730177417473
-0.860674692576517	0.748993291604717
0.563680426727202	0.480395964633381
0.332940206878728	0.766454068242496
-0.849622672010375	0.0603425820784862
0.759634311460784	0.283504654276068
0.267363272836548	-1.11760083179321
0.925857576769597	-0.446909082193152
-0.153201846369582	-1.17672860418694
-0.28289352953386	-0.283265733485588
-0.228102625075537	-0.099654058185156
0.328791405749261	1.09391590967187
0.815431406695881	-0.118938801684728
-0.875929311963247	0.901692409091687
-0.245655579923336	-0.174633205116325
-0.994755093499455	-0.261565439553253
-0.569794195236626	0.648441049217953
-0.430744751365072	0.902442283316764
-0.772887419759242	-0.867227562918999
0.106559581004828	1.10813923150979
-1.00001401838929	0.547131872849457
0.0053917408100453	-0.295495902662794
-0.460790283976616	0.317202384987941
-0.0811770303725496	-0.335547780936726
-1.10625039649799	-0.781006926961251
0.743202072603364	0.804380560376012
-0.619718804645797	-0.72425377670166
-0.711929552607528	0.790040051552732
-0.829064892924215	0.274836427550853
0.684822010105667	0.492199628400103
-0.140176691607758	-0.658522935172314
0.167335619791636	-0.9018568988614
-0.367939971212354	0.353660059589376
-0.205830810620605	-1.28827592659691
1.33050891856842	-0.212669832762572
-1.24843858523523	0.028695633052008
1.25022235419546	0.284334732494078
-0.659015905503233	0.0554901112058711
-1.23603098316878	-0.335726789869441
-1.129727071492	0.494594724628661
-0.337904642038739	0.139486355107412
-0.693617973830661	1.02263116395613
-1.312244828917	-0.0616663172642198
-0.462190931648592	0.812439323609236
-1.13823745506237	0.497494054719917
-0.344379219025297	0.295859002672087
-0.677250263185335	0.59529887965045
1.03551704395333	-1.01764088739588
0.781860112498233	0.556528943249783
0.306341082027524	1.04971604376173
1.11137757981117	0.0937339448054608
0.250039447435972	0.207284014981463
0.606793705770509	0.0555438604531856
-0.597840690569071	-0.810397364971734
0.194126032884908	-0.148696761523618
0.0282784144550597	-1.07054207676504
-0.754181540371095	-0.802418658494443
0.445478027700014	-0.672534524168452
-0.613163536036936	-1.06970052696822
-0.257079491542886	0.33495891481499
0.969962962545818	-0.814273974300412
0.481452567672625	-0.471970320173361
-0.312618406636131	-1.28384715421895
0.0900277391110896	-1.25342570257587
-1.25619776481502	0.0153594596554996
-0.511058064292142	0.887797482732323
-0.927435281512088	0.626111592628407
0.151280105368008	0.842473237739458
0.975897553321843	-0.347178951577333
-0.488054220372866	0.442321480952692
1.11162141296868	0.731156017907374
0.129952918781256	0.259923857278932
0.279334122172383	0.697139767002169
-0.147678594703421	0.843851789555356
0.712913336896962	-0.782639494032865
-0.6252381959346	0.743781388245245
-0.82139240224721	-0.8241781685116
0.871382758486682	0.523865156770671
-0.618029019284273	-0.813160996152347
0.716442825258639	-0.630939863824611
1.07843680762017	0.287452358579985
1.12778847000899	0.38367545742054
0.535698890036753	0.479495845460492
-0.0213431350076489	-0.94713247636995
-0.574743994530006	0.656700658878958
-0.789880965097204	1.00761089935917
0.43242382831731	-0.832802492917291
-0.12912390929276	-1.02284008054353
0.67749088726725	0.664141421136382
0.556154773902264	0.910433231000519
-0.672714363891347	0.776921837604899
-0.781429028350606	0.840843531619409
-0.497592743559527	0.652969803800544
-1.06572610198302	-0.230611695871137
0.879766165901114	0.349220072634327
-0.530282368714977	0.671623685333754
0.203647845836685	-0.536603945446942
0.613705679552179	-0.640479118730747
-0.664637198330977	-0.638698185792578
-0.219435253247763	-0.415337632699054
-0.659824291337823	-0.676560134925224
1.00045050784356	0.577661209817348
-1.0160326881992	-0.887488564975951
0.0469850133712416	-0.365768212157535
0.740639558746661	0.898119170316997
-0.371481806376863	-1.15184234358697
-0.562283711505753	-0.543832186315827
0.814854117854805	-0.179330738283015
0.671613237548338	0.54726849324415
-0.579859134333442	0.721622567861267
0.0103115204810111	0.0968908446824792
0.782474528843683	-0.757747240349832
-0.67220103499852	-0.903036407949091
-0.0678959255924999	0.0279625431593204
0.172293283845629	-0.162187370703494
-0.194819795557843	-0.128230100664814
-1.06340207697463	0.870774912982081
0.533606564160391	-0.876694987465951
0.488615175056862	0.300574792272581
0.885068042099698	-0.768584187881607
0.662307479884177	-0.566196376178004
-0.337857634554891	-0.796054902779711
0.537036739737977	0.510064488530048
0.162275084078319	-0.844933964845173
0.851627688961352	0.0133331632349164
0.0881626941967376	1.33414070015474
-0.409111427814556	0.987345949823063
-0.924030704865794	-0.547939666186354
0.197160360870459	-0.481782951235547
0.254735578175762	1.18109376580559
-0.654301539685442	-0.0283560398242161
0.621540122817858	0.330832312461758
0.8497591432443	-0.816219423127721
-0.470551954944047	1.07950208630515
0.98859990012894	0.277508243975381
0.46191360315808	-1.00374476747035
-1.00285317500425	0.97021418012548
-0.746759871903764	-0.568793202447957
0.859265976476301	0.384070472009179
0.269203595398798	0.358933293090998
-1.10719262392389	0.188638217039358
0.809698271435061	0.563241662131608
-0.600296991510366	1.20185519066036
0.589338116070893	-0.417183207678189
0.3991895628461	-0.347848451757797
0.664009893533058	0.678600702905877
0.982155170002901	-0.189968980409168
-0.972643355549057	-0.528281549734812
0.324553305154135	0.341866871383719
-0.677134811927863	0.336996150558157
-0.719580833024389	-0.368981464361665
-1.03586305754729	-0.422608155201416
-1.00503846652614	0.209200699378313
-1.18623731246968	-0.18952303732936
0.136702557213726	-0.971768553263701
-0.0556951490157967	0.197288414441025
-0.66601901886915	-1.14943911773498
0.591723988965322	-0.717269188812607
-0.555200959522049	-0.876968641773377
0.713802144170262	-0.318566908690681
-0.284932701248242	-0.174553310393909
0.538705153448128	-0.759593368081579
0.396603405471794	-1.25083837032747
-0.169282473972469	0.23603820071428
-1.14461686542067	-0.114610302504713
0.00795492328388626	0.761687297056881
0.140034967698545	0.522075171696448
0.952916739952571	0.190173337063523
-0.810439488990594	0.360892776668496
0.399610768069327	0.377388521025804
0.563013222988342	-0.0224848560225364
-0.455915357485449	0.533718200985163
0.521945160133768	0.0356276594276337
0.255950239880188	0.835494989189085
-1.09905640506788	0.075954660967008
-0.695535003016625	-0.976917253327599
-1.2431611736127	-0.266933753826384
-0.125961697346377	-1.21917582637054
-0.944584693241518	-0.502088402613082
0.122856197166485	-0.920959908399255
-0.133743194794775	-1.08608223290858
-0.874861105115939	-0.268484767649898
-1.26974542275394	-0.191250231545179
-0.64920924675492	-1.11062504583056
-0.828616718497606	0.285152824314994
-0.889460042634347	-0.414518052595175
0.755974453559837	0.832958932282656
0.555125527197776	0.382938607591248
-0.368986057674134	1.06138399847959
0.382968765721791	0.937077511221806
-1.14838867825477	-0.142161963020691
-1.21451824968688	-0.644299534986928
0.81723829641861	1.08548848127867
0.703810371372135	0.506406847270467
0.793800972792038	0.764846327863848
0.340114082406133	1.09965781036102
0.17059131760848	-0.974003610267103
-0.88419094751195	0.230592104772021
-0.308592844469882	-0.25294975929151
-0.839672669015198	0.0633537980857482
-0.905821691252937	-0.0920397229123692
0.743699189082477	0.316225590682093
0.220287125671983	-0.355808790099241
0.51615169038312	0.527792044608924
-0.812027224735396	-0.302095760738261
0.238936756333218	-0.583943260775768
-0.389129744641951	0.14730767772292
0.232685171722735	-0.28481875102521
1.08734063177846	-0.54476516645002
0.324049870200109	-0.916168851154991
0.131506008989125	-0.666513813608803
0.803403009833297	-0.664773609498326
1.0824218150467	0.102276407615191
0.751841811434914	-0.76802643611766
0.786894390751246	-0.341057414605694
-1.07936402391991	0.435823028863321
0.506917614048927	-1.24386917605222
-0.681197690666266	0.753932100010651
0.876819807351808	-0.26212134662704
-0.475167890631199	-0.667524528130871
-1.05460248009513	-0.62408623045867
-0.194169306332615	-1.10387244666531
-1.06703527508942	-0.53912872782634
-0.0224876374846282	-0.959062229104306
0.779734689784134	0.747964095389765
0.168515716400978	-0.555615230059068
0.304355078022436	-0.896255702622577
-0.0706875399613981	-0.460278460010193
-0.744313692240274	0.190158943901516
-0.201701276643812	-0.236056786061649
-0.861888864282629	0.31729068051163
-0.333671407698676	-0.132509424301402
-0.751507309426402	-0.270548661012785
-0.55640913691473	1.19591803443866
-1.36544163059224	0.179096656149627
-1.00228234524212	-0.3895663105866
0.804219181968542	0.0305007975877488
-0.850882109662458	-0.32426417639275
1.03126136094456	-0.375025581950556
-0.335346708439612	-1.11822936417901
0.279567758413242	0.761459432830748
0.475359167525043	0.89980153928447
0.858183953200254	0.643075576214191
0.24602208447709	-0.846802780821991
-0.597766489325604	0.82791999729479
0.369908608621058	1.24223290278793
-1.16514662106562	-0.64339286724708
0.0665297267165394	-0.854811337760357
-0.249130376609711	0.658683227342457
-1.05185972694372	0.400027944621614
0.052252301230548	0.674974046200242
-1.163047620776	0.383702918524415
1.14170944511801	0.528818912438516
0.518027781158265	0.0662732247496536
0.7166649534083	-0.582282165604993
0.778490804872086	-0.777554639012334
0.239120664350517	-0.905423292547055
-0.806725444223598	-0.916304741890643
1.10725913702075	-0.00564019310875752
-0.0588372846136393	-0.0501204042608067
1.28465866879413	-0.200134268902926
1.19300360846901	-0.748811926574992
-0.574653792038373	-1.13072517494938
-1.11632862987077	-0.338274704234559
1.0429508177301	-0.925922442663423
-0.572097283881649	0.253615614445447
1.05530160746943	0.0193157752988207
-1.02357320995843	0.129196045542159
0.318272778854564	0.323549583980857
-0.35377545505655	-0.0750916659979257
0.827759584284217	0.434582793208284
-0.792634474238458	-0.665176370573548
0.282231198992129	0.544260402055624
0.562800367497716	0.653331913805112
0.682909229771632	-0.660457473209066
1.14813701730682	-0.414773144362679
0.738783220686432	-0.562524402716034
0.77265305945738	-0.184205336162091
0.920095125977334	0.0719492861096341
-0.940189572173359	-0.533081172911539
0.442792420457521	-0.958815002391357
1.07532479132429	-0.739776668693865
0.998332569915069	0.57774660142976
-0.7156165794213	-1.01033943432498
0.706805482561075	0.880305426906295
-0.0683424738809269	-1.27322834357105
0.266047574167036	0.217116193512
1.11281626935932	0.369918426983743
0.962807349257658	-0.568901460618657
0.928195324062597	-0.552041966436196
0.195682743243444	0.382705773244174
0.873939732501045	0.624959642347476
0.0254808513556009	0.746307216714433
-0.449589690674285	1.00143650297407
0.398511220189649	0.815592626978249
1.17569408624595	-0.471448146856504
0.346355304914325	-0.74021002384436
0.481605246598743	-0.676812584469894
0.725538526767926	0.499812590438679
0.508145417253355	-0.850777297350003
-0.00068082463151431	-0.385287490755082
-0.856187931153101	0.692441889820558
0.886893818030345	0.354433878816117
0.564934890237566	0.99793032183615
0.965852428206623	0.276624739254233
-0.493543738873062	0.156403352905852
-1.15769119044786	-0.563477017983229
0.522100733194328	0.82947311420316
0.587739731028616	0.866943167242734
1.28557482445181	0.0348370600828097
-1.16191454059862	-0.50697943500536
-0.755591319715851	-0.831788950176589
-0.459578350468733	-0.838641600985054
-1.00702611587357	-0.592766137142454
-0.671921985036913	-0.716712493065106
1.13842041585146	0.210950412607717
-0.695290098049609	0.778969424816897
1.07922040288248	0.282735054513622
1.01461094069189	0.766029215046339
0.628538137698882	1.05640565761826
0.460545570064451	0.772654855026385
0.844307273695135	1.05186467186669
-0.625079730959949	-0.719426114424758
-0.675464689366888	1.06637730361299
-0.100327432542037	0.910839293953053
0.647781016444003	-1.23599511602317
1.27387623846967	0.206597608641471
-0.610116231503846	0.326032633080149
-0.29106999483767	-0.59273389465239
-0.607857827866969	0.526784035897613
0.241793208188025	0.982301221209422
-0.119340472083682	-0.876697180292607
1.09943819999563	-0.462454683004803
0.720861565888598	-0.672209721736271
0.729023344480878	0.406630778177573
0.502379008157624	-0.747451045033621
0.729385132449945	-1.06062882652656
-0.226827447308228	0.618028050479199
-0.56381809995624	0.262067860528974
-0.489027316560121	-0.424760326961373
-0.564130949179881	0.917714276861838
-0.695957204683329	1.06643093597415
0.621178239837968	-1.18377847196266
0.453732162675603	-1.06370110855856
-0.164993257305902	0.852526652645513
-0.679115342729726	-0.833335330093433
0.375246416428673	0.87865704263104
0.546525092369082	0.422015938655706
-0.0395652062008229	-0.111611806661038
-0.383994578282008	1.08918908680313
0.33585478544786	0.657149641017808
0.937485190448069	0.423931671744834
0.69525835119401	-0.278100516410388
0.825837103600895	-0.738175095115727
1.05059279844158	0.131589706376828
-0.772669080113157	0.350729988826483
0.673524827332918	-0.496010623324917
1.28776894409117	0.104732240584082
-1.39325105693008	-0.0823902592326538
-0.574164898911169	-0.915295816761997
-0.482799723067639	-0.804843884210491
0.217656671303791	-0.763464481042981
0.383192380734818	0.521077149043613
-0.298679904468721	0.342459848897502
-0.771178194808531	0.980995582544232
0.927371454394862	-0.322694749847227
-0.580658710880231	-0.940500876363351
0.310585290471163	-0.870460508089981
0.62670382554628	0.548181182309502
-0.410017621275544	0.307314277855467
-0.552882962545165	-0.458272158887205
-1.13370180182795	-0.389795854759134
-1.01645851115459	-0.477068014548424
0.755807584674717	0.225304612616384
1.13003415575256	-0.575812805169993
1.13907521179685	-0.363278314520856
-1.2279818371032	0.074431059990861
-1.15521076059482	-0.0418374277576252
0.912552175375751	-0.00921034981672694
0.933999749336291	-0.541328822943686
-0.638317156185477	0.365716018633457
-0.555950571669743	1.14081319295578
-0.531233450614957	0.984628153901284
-0.66394201667263	-0.776870371123681
0.114033727424775	0.759144241981178
-0.66960858575334	-1.01454264439277
-0.990276650217162	-0.0345806075743672
-0.609807693918692	-0.707861486090401
-0.164825861727132	0.0637849618980718
-0.638130328048015	0.715935088818601
-0.148613474595781	-0.838135238441841
-0.371640971444643	-1.24178367852073
0.581532821546793	-0.93661148210222
-0.718712538026652	0.667085414364117
0.636378298733834	0.452902012445459
0.729565636025669	-0.78231328339005
-0.721414028701182	-1.01144981541908
-0.0741945857261728	1.14208933864372
0.880754314694551	-0.331435686335902
0.00698505837944062	0.882401384299213
0.209161036322064	-1.34109550122649
-0.756184431941888	0.912313885501832
0.265257152467598	-0.273134768335888
0.453621633223484	0.00502777556886574
0.580341536801642	1.14866719200782
-0.736416695851581	0.44603702092465
-0.620986872602824	0.986797103542245
0.786240464002848	-0.575473090910065
0.487722217504301	-0.930056192019407
0.0508821917692133	0.482114678525718
1.28446999054076	0.438307607796745
-0.744444697762776	0.898782729371095
0.574176501921723	-0.443818777617139
1.01174012070978	0.780780982980533
0.152277003882779	-0.927145679327254
0.987564052178552	-0.609550364603895
-0.241158834213213	-0.407428744097962
0.968240233853881	0.716433709282562
0.835146004659291	0.95701530775261
0.203022053805749	0.887854264842268
-0.544905562057822	1.01215277491687
0.28919886214653	-0.239969825109605
0.483915223177104	-0.476458151409131
0.44373256058953	0.386103808363726
1.002216509662	-0.202932704736404
-0.0823687368542077	-0.603812920697966
-1.11628987851918	-0.00833337445798094
1.20046875579015	0.519982657497443
1.08272364589955	0.79864090023484
0.338661479361526	-0.965775307118201
-0.223083957638699	0.255989394479776
-0.362360526894866	-0.645929860919765
0.345279789094537	-0.922834660292223
-0.444379564475497	1.10668961751047
-0.105745092666304	1.07806830521252
0.879971248424379	0.652468344577344
-0.819335353166715	0.104815921057755
-0.492074806908116	0.56401233076606
-1.08014604226367	0.633913251452847
0.6318059735681	0.242808398823422
-0.720824165160905	-0.798161542790971
1.22864030861516	0.432737985635577
0.281901047257716	-0.10786280366981
0.451329992860112	-1.24699769452751
-0.462813580406449	-1.11303300023669
1.10953886617686	-0.656129947637823
0.781970714096566	-0.616771688323948
0.0183802819068218	-1.24019907196737
0.087865357536601	-1.12479333235561
0.0205226270502572	-0.0942341496816035
-0.636783405205311	-1.03719915552769
0.302254094002385	1.09276910681868
0.463162204305936	-1.22230008045363
1.04933395691891	0.759823503193814
-0.480563706413147	1.11811871632499
0.0454858613198992	-0.106065653944439
0.786194405242179	-0.551609440487715
-0.0754783922003435	0.935475392904389
-0.254234794343128	0.197191811079599
-1.2788656254488	-0.330448279938622
-1.09659557057761	-0.872906530003972
-0.677947597402218	1.2025541288262
0.514471863059685	1.03162113064312
-0.465284759254956	-0.323698576533098
0.637046194923368	-0.530805336866937
0.151670201813602	-1.31152242893844
0.767060052384735	0.672181343432699
0.97998128910639	0.78953796197543
0.686312510349707	-1.12455502990641
0.293167915533485	1.04821966028737
-1.10254169995975	0.0630183746421882
1.13664906263036	-0.0694526928719803
0.729572670432197	0.663851262647996
-0.308100510415052	-0.0596273665371279
0.0281650266900459	-0.275011982615226
-0.816057239238657	0.440643746473587
-1.13766605956062	-0.471402810967467
0.359990989907462	0.622047285424789
-0.054218202733283	-0.446647903752603
1.0580720132447	0.757856378473818
0.544316284080053	-1.04814099374065
-0.336406182662747	1.05053957648778
-0.304974303298423	-0.0821705449895127
-0.232164267995418	0.691250477331309
-0.873861949525957	-0.50377549006464
0.454701963446999	-0.766588271596702
-0.0113151732495589	1.08029527665232
0.67742340403709	0.870856608606367
-0.884864973242367	-0.495641805791773
-0.471987253961582	0.422355815538658
-0.148090442508017	-1.10322279043229
-0.865195117746109	0.36447896128677
-0.268540394743915	-0.874933105816441
1.00768351627346	0.44480079312704
-0.546474017100294	-0.83181359552984
-0.713138069149117	1.09566868782193
0.0434393219420953	1.02849729276547
0.991625441123898	-0.0438663651234297
-0.184067798115186	-0.662026407743995
-0.477320691488629	1.28028102497318
0.432845219314628	-0.557058082067657
0.752694725147624	0.832464495289298
0.325685145521966	0.320021070202827
-1.01260024978936	0.568703388266539
0.504100837207966	0.791621486654149
-0.505198453291404	-0.821893159957481
-0.135001972953091	0.276617312458409
-0.576924309856995	0.857024144050935
-1.00011040602459	0.219362698660794
0.645744129313958	-0.860754749292383
-1.03861978824062	0.442181583879006
0.990856176010444	-0.651782790414666
-0.374378925347819	-0.94908271830643
0.0242665299574186	0.9502039217736
1.06035540549523	0.84383635638934
-1.11022242166516	0.0181925784665751
0.229911128296441	-0.00105428572034995
0.227023664749674	-0.0652344625928567
-0.0424034031154911	-0.8392000283848
-0.498116112137234	0.854785016468618
-0.508014886136613	-1.23914503333864
0.755558648743844	-0.378014933542767
-1.01609406857647	-0.55234422089749
0.299409143919673	0.778998373007251
-0.179844335960501	0.960366786844897
-0.699426528075198	-0.413766226149891
0.495092635047866	1.02803628613136
0.698053744818215	-1.14924077930596
-1.20745583142973	0.0721740986059353
0.855555281659659	-0.447043495275329
-0.44029662657301	-0.91026696251697
-0.630075196427183	0.580274923451304
-1.2985778742848	0.347293301225828
-0.662837105240505	0.502178547422844
-0.713925207549771	0.59344222867366
0.756709761108437	-0.979313148708635
-1.1231600888103	0.518420148406388
1.01157847242337	-0.847619020186871
0.909154099040387	-0.949491516158473
0.398963705237359	1.30454719449949
-0.646452023960744	0.240342399804234
-0.414700986005052	1.14059587382012
0.799780693422436	0.884432459206058
0.71138754540275	1.18866084683864
-1.0354326481152	-0.408460863850949
-0.0365330383414746	0.145769633400687
-0.932530169705383	-0.428950693833264
0.972419911149358	0.747407251546966
0.463919649754076	-0.672478234475556
0.303699191713669	-0.608130928917188
-0.327916089831908	0.709126389704917
-0.169091914904797	-0.849696630319948
-0.204913706953248	-0.893117314233017
-0.34190734081597	-0.690783321238702
-0.6430940086298	-0.503940896324923
0.0982662879678535	-0.254867590287201
-0.151595076120064	-0.264214652047626
-0.538186746831294	-0.74082789640575
-0.944797744872723	-0.752997157640994
-0.0560331350598399	-1.09251818993238
0.494876914144257	1.29478305911756
0.43669165945955	0.837140057217508
0.569447539901057	-0.641964214059558
-0.575818499516975	0.972399701658765
0.816714372611561	-0.227132588445721
-1.12042340945779	-0.599442428070539
0.758228530139167	0.623561412452685
-0.00282280977301183	-1.13824600866793
0.249306628093366	0.750112059384017
-0.804727383768028	-0.862357895332439
-0.491436918933944	0.441860320463992
-0.315111681717946	-1.11559333463495
-0.928325639704334	-0.896240775594555
-0.441644863586601	-1.14786191992833
-0.177421583902714	-0.484461258430772
0.515453647468406	-0.0308196242288213
0.586998589213896	0.548844278200078
-0.824703566766321	0.206629480526402
-0.279365283934371	0.311591697750013
-0.317351902516622	-0.605076525637802
1.05117149249123	-0.17655047456888
0.617713405824788	0.848092888348229
0.859980702045465	-0.927006513986179
-0.748311643541321	-0.508585309275911
-0.882557275414894	0.871992775159135
-0.335962976264522	-0.693800553409699
0.947805509901226	0.648097809897041
1.03969411072409	0.0200480861932862
0.478513630959937	-0.574618196725119
-0.224980051128891	-0.531383516867416
-0.387947566242422	0.357232800578399
-1.1011630350819	-0.610037906662363
0.29356669137929	0.681331918244655
0.581998476796383	-0.934494778269155
-0.870492441477466	0.587662822798119
-0.424158886583594	0.59250648673659
-0.0288749648241653	-0.966064389280949
0.624873256641892	-0.286715394125126
-0.68956976537992	-1.02218139591941
-0.470724799692924	0.0112436758776093
0.10023217088938	-0.0452121338706573
0.565822016542248	-0.759736140037858
1.08952227521437	-0.134761170489262
0.830725180336208	0.67701619378245
-0.11347686194869	-1.12654382373146
-0.193638314273813	-0.716103454541353
-1.15482242762402	0.640357976907964
0.482541429696965	-0.311518355443443
-0.36788658518061	0.493101788789968
-0.449258344312293	-0.229962279066314
-0.918225498723169	0.653271326359538
-0.531791943597082	-0.916683210078346
-0.808338691549957	0.548167316427553
-0.0367396643760858	-0.121564786031016
0.032118545352965	-1.32842925771752
-0.834318221351388	-0.010816053959404
0.179590543455146	0.0810904405162619
-0.773989115533139	0.234481994522191
0.0233833156194119	-0.582919409836796
-0.421283157478523	-0.7947305956043
0.00280859083107317	0.0553395477087924
-0.720285563251396	-0.490330342474844
0.881863429621743	-0.738489076665486
0.290524097983507	-0.0564640044992107
0.42356748079314	-0.462346471703659
0.514219007938359	0.915724318334568
-0.00265362122966878	0.0353931401962136
-0.380768844025264	0.977431584952562
-0.944728323811128	0.476906837721912
-1.02791982730505	-0.563107293322994
1.10091767124459	-0.152747578619431
-0.0966444810396446	-0.324976692407391
-0.0640560784248206	0.501165784133526
0.582587112103426	-0.231436594375267
-0.0414124557751519	-1.10871514521599
-0.756018544365304	-0.903305410082389
0.539522347568746	-1.04078860711949
0.165504552224216	0.102517840620703
1.13379805964413	-0.296735807892793
1.07959764883985	0.664571338828447
-0.775387212105372	-0.535264944600039
0.118014647565243	-0.675677830508849
-0.852306935425715	-0.361205078289432
-0.427203766896209	1.30433033837849
0.194675160448738	0.629203656334325
-0.183478356737447	-0.24157137532818
0.964664159165894	-0.0713645696701258
0.964923887947319	0.26377446232206
-0.111519378222138	0.297275923100231
-0.821991843403762	-0.990497396892908
0.710490756165674	-0.963882615654101
0.186001844939147	-1.16616968264187
-1.01203126722879	0.51600149240002
-0.153703135503972	-0.707896744000309
-0.714000111072513	0.944932552601875
-0.600955441710557	0.149859961589786
-0.778100333383403	-0.620039836990124
-0.975072359071812	-0.593104366745655
0.832995515893592	0.545931219915348
-0.961093725325353	-0.808685192254327
-0.738090780428476	-0.706117564451017
0.935961336158393	0.496520417366788
0.400372863297994	1.01044360832182
1.1729694236634	0.0190274357981089
-0.332360186776769	-0.701410048097555
0.722405962739042	-0.219795687146874
-0.98377526307789	-0.823244623297168
0.333780001401577	0.462915951230084
-0.07542201156146	-0.0845416101697863
-0.867487567292722	0.576459576591244
-0.597198966483524	0.509308252079135



==> figures/Received_Symbols_QPSK_with_rotation_SNR_50dB_dmin_1.txt <==
-0.988021857674158	0.177366450427528
0.994311545800774	-0.100396173757453
0.980932774211633	0.195867576308978
-0.469451737049498	0.881250442352284
-0.514957891758721	0.856182959565445
0.728174914615375	-0.685280779095396
-0.999675764100931	-0.0565129913151985
-0.755044103963914	-0.666073869695571
-0.193906882432891	0.982908621933375
0.778043925674617	0.634145342573188
-0.654993367389158	-0.75782597980456
1.00368081586503	-0.024625209250785
-0.0656006042305459	-0.996720166587911
-0.8732574892464	-0.490423116761689
-0.848787528093232	0.530464121295851
0.243304936912221	0.968151371032942
0.487219947076951	0.877930554660889
-0.680883448121041	-0.736721790565089
0.915149744390379	0.388936086840316
-0.775086003701129	0.634211489653393
0.538458877423713	-0.839899629824446
-0.975212476896354	-0.216085505785611
-0.170309839773787	0.985451888778637
0.608048458021834	0.791670134022097
0.721490475142663	0.692231069198439
-0.955932172565419	-0.291458796165823
-0.0401940878040189	-0.998111505562416
-0.634966038706215	-0.76985751572316
-0.224833641061206	0.969450047466492
-0.42883798132708	0.903505634723985
-0.150414097088397	-0.989490770300038
0.128438811759321	-0.993524265881817
-0.59682731069109	-0.80200438135248
-0.921653685321216	-0.383710309587988
-0.813639000869334	0.580796875133446
0.975593746206125	-0.223411672553126
-0.725560108892696	0.681112118421967
0.983594246879968	-0.183462341193229
0.399839271524597	-0.915473479677374
0.196490086659856	-0.978559350786939
-0.889176752012861	0.463440320019816
0.105667794407828	0.993978220572803
0.206928657963662	0.977757365887923
-0.112746545969686	-0.990203837701754
-0.985621254417769	0.152092378251431
-0.0989545149149192	-0.997988876580192
0.875673251836168	0.474727681557018
0.952966034648706	-0.303217461073729
0.993972272346239	0.0396529065924243
0.773069909134064	-0.629658915682041
-0.921248116073566	-0.385399597913741
0.60202957370871	0.796281749176859
-0.808843117784091	-0.59050711575283
-0.219011714007839	-0.975377218840833
-0.920040119954157	-0.387081479687563
-0.872782012067591	-0.483691499274375
0.437556382378842	-0.899637019606422
0.608438756216176	-0.792640095090552
0.144439742340545	0.992650393354671
0.720403850680574	-0.694278037077055
-0.410191746578054	-0.912871687662301
0.69827889159096	-0.719605576654855
-0.993720828257218	0.106842330567062
-0.0797207388024686	0.996031853695608
-0.979967715265391	-0.197129246804378
-0.247282642644949	0.970488413321473
0.28448922725376	-0.956462926074926
0.393255262009786	0.919571964160966
-0.854188112663959	-0.522635470262278
-0.995780170417454	0.0634630818592827
0.158302767862559	0.989178065266996
-0.572418158939937	-0.820488001883477
-0.0534177052747875	-1.00397689708203
0.53715216198228	-0.850634348868529
-0.770546990672278	-0.639699090353797
0.574283282022437	-0.81858860496151
0.954922737088185	-0.305640602509661
-0.920334008099903	0.386707730124874
0.929251755196294	0.377963209033241
0.907113190593568	0.412891263666895
0.998446615285367	0.0686039350811215
-0.0803205441908444	0.993352730137909
-0.863753382930508	-0.497407249589301
-0.626077270281817	-0.776019130270401
0.915619070667633	0.401180765976939
-0.997896886393235	-0.0507087259453147
-0.790606756904212	-0.61552750705104
-0.19120399703794	-0.982020199313392
-0.92867940174181	0.381829938843987
0.826505445692343	0.561593467958833
-0.763747048373266	0.646971445013337
-0.0637824434942757	-0.997421979270161
0.696524201384868	-0.723824094965368
0.994113447491999	-0.111057672055686
-0.842534854920184	-0.535259577625753
0.993072545706584	0.112610348392886
0.531741241143632	0.843649927098306
-0.437847037535702	0.902932973772571
0.776459659297228	-0.630350288740565
-0.962017220932698	-0.277446946984873
-0.999212579789481	0.0298599701623459
-0.894858325480427	0.445310921454705
0.414330444980517	0.912820864186473
-0.840602160338879	0.545807520921503
-0.854719967555937	0.517781602931361
-0.804706641157673	0.594347960259677
-0.139563321817879	-0.991712546679215
-0.239907721583082	-0.968712231274568
0.946613028446133	-0.317680993882651
0.953807053420178	-0.308418169611419
0.321458516305576	-0.944103484363996
0.682961841614226	0.72986118047394
-0.0226049935276467	1.00186308088764
-0.336880987974817	-0.943462054176659
-0.961962815583541	0.285020421231296
-0.656469365606448	0.752905209423459
-0.949029580628267	0.311593638205524
0.73245861463986	-0.674683357119254
-0.852113863391335	-0.522620146040533
-0.901779601299138	0.432757927676851
0.803774101231582	0.589171345166097
-0.217386118530078	0.981617395622509
-0.163116714784575	-0.988509964334078
0.992790044154786	-0.125960827426535
0.989183313830359	-0.140290927122191
-0.0254398333781757	-1.00174104338242
0.928759040590231	0.370978165592453
-0.34315888465454	0.942810110040749
-0.587580228217207	0.806082788599737
0.836216670649221	-0.553192564022348
0.127702316593361	0.990176039418019
-0.576464027411788	-0.815543073716104
0.434877010666118	-0.898556085290518
-0.93245862536924	0.367918934720888
-0.0306436812997442	0.996986949564012
-0.72204771120373	0.692464832665553
-0.428898185657277	0.905827956936134
0.997339220213798	0.113938014210169
0.52279558955065	0.849985932793228
-0.262300265284139	-0.969797220709047
-0.947347125372483	0.3267289651098
0.62581163259921	0.773758547143745
0.915501803208194	0.408561932119571
1.00080624966099	-0.0124789577457066
0.346785283212655	0.937780988207397
-0.99733756709431	-0.0222390312055361
0.974761664272898	0.218578552364084
-0.241454402347413	0.972634122954007
-0.089388342850797	0.998574786841243
-0.319940858846015	0.950535665967074
-0.801756880003855	0.594173895744762
0.806071745107151	0.595221510545728
0.78279527740671	0.620120565793135
0.974860885028416	0.228863396787133
0.473473412086596	-0.878797104054951
-0.998087122990946	0.0747091426827057
-0.0873369854994151	-0.992913617039169
0.972767426547478	0.207488571976491
0.913279648930979	-0.398554641291745
-0.48235280124655	-0.874813993704706
0.767969535253475	-0.637230622358104
-0.629009591122894	-0.778788421912168
0.915553885050578	-0.399543435289736
-0.91635688883464	-0.391465973847079
0.978954036641452	-0.194837844072275
-0.589110847752657	-0.805230166999932
0.533645875399411	0.845481494052769
0.910066216618348	-0.414608794768749
-0.916092087256667	-0.404306903238295
0.133910897163908	-0.989358657052385
-0.0975400630090909	0.993830244357761
0.97389868115772	0.227776314846944
-0.819617924909325	-0.580431813334115
0.950367790392968	-0.313261804764981
-0.68298133356353	-0.731553710996698
0.787943659399428	0.614723835559856
-0.365024553922378	-0.932208337661531
0.925155748075439	0.375980823910698
0.99712407355484	0.0880084154740055
0.934208905344559	-0.354202526712458
-0.455826399834436	0.886726541115826
-0.995172559322695	-0.112718886502067
0.965913854982907	-0.247118017760476
0.65359452429301	-0.753720020231072
0.577516565641181	0.815972162471751
0.685217134559038	0.72729101720063
-0.00839532334308271	1.00370483570885
-0.0270005524795226	-0.99971339789386
0.998278614613037	0.0690762211337879
-0.689273086895689	-0.72623972679054
-0.686450819265707	0.73146285661966
-0.782403479715215	0.623767407462021
0.625104786991316	-0.780182965385449
0.698673662948742	0.7097767930082
-0.745919277287104	0.662358861063478
0.0833036498323172	-0.996574680333853
1.00135944634579	0.0144996863024134
-0.466391503607766	0.883960412425084
-0.979399965135893	0.199244471439178
0.994970953759644	0.0670518514331012




==> figures/Scatter_16_QAM_with_first1000_elements.txt <==
-0.994757049615811 0.0662078735647808
-0.447196004111041 -0.0359315854266814
-0.202862864622063 1.32472241662413
0.446715058087536 -0.0216797325307196
-0.660812190910196 -0.750553925023986
-0.219130755422006 0.386195012418576
0.389559977933608 -0.221931960697262
0.973196987889998 -0.237746570817075
0.48641430141276 0.872991730341935
-0.206588871418333 -0.394927086054271
-0.00165302469467261 0.448274235656768
0.0402222830631262 0.446001567105647
0.109841123601424 0.433164831110269
-0.683503115554845 0.729272503022898
-0.24823647273696 -0.368611116177086
1.10349572595267 -0.757229150226738
0.385418627836057 0.22793690266473
-1.06811162746821 -0.812892457322876
-0.0116517185070923 -1.33958010632863
-0.833277075508653 0.546564305881746
-0.0211219316613344 -0.443818303420621
-0.598435577289373 -1.20068667369019
0.316057444760157 0.316502043631938
-0.345534956545609 0.27948238459888
-0.373293508772234 -0.24843063994136
-0.686986404320202 0.725832778982143
-0.292712878750846 0.954118027196706
-0.237314476215699 -0.376897429430366
-0.0298778181468364 1.34201109219307
-0.43239161873527 0.104131238185798
0.0422534678715401 0.444516115358782
0.28206668229329 -0.344568371681209
-0.900534893885598 0.440929007962515
0.496243313108744 -1.24605047615996
1.31137979054129 0.275078743387649
0.988428229008619 -0.144132930229889
0.51263414729597 0.854694998106055
-0.448030734967743 0.00573323291213536
1.02808440920077 -0.859530197885184
0.405013443801166 0.186611520718999
1.00327203950974 -0.0332959003067862
0.957010536976828 0.27586327410374
0.82634020315412 -0.56792387545191
-1.05706401810584 -0.826026407459754
0.432736093976915 -0.901592503427069
-0.536819189768241 -0.843587191150503
0.168141932499174 -0.986379036732334
0.300214792606972 0.334051047214187
-1.03985883295951 0.849532927754181
-1.29951435331366 -0.325149108655449
-0.108193556131762 0.432528063049485
-0.215713428730285 1.32367037462565
0.950522365061805 -0.312092528146413
-0.260375062568086 0.363867076544339
0.444096577343336 -0.892611652573547
0.0370580447614318 1.34139782729424
0.875911561923745 0.485545790850987
0.0433176343538721 -1.00112109717424
0.830096460333604 -0.557698818895187
0.183583014860251 0.979174007401471
-0.985308585590885 0.175743048336457
-0.864946323836573 1.02830396152245
0.260160794567039 -0.359814616991415
1.08498829520588 0.780491459101167
0.290373137347342 1.31257969810592
-0.565456462706235 -1.21670390521627
-0.977241478957031 0.212016657989716
0.288318106511685 -0.346510187026114
0.271773954239092 -1.31370285627143
0.233495390597608 -0.378986456795341
0.761390628087274 -0.647559217978602
1.00066070522578 0.02513023763271
1.1173100185895 0.739762591238681
0.4965932649232 0.867395294224361
1.00478602020567 -0.0153092467045408
-0.512744375468342 -0.858617445115701
-0.689436442273964 0.721119537696873
0.996723750706431 -0.111677262661336
-0.701540713242283 -0.713544473396008
0.85441022432207 1.03707722351692
0.84479340429191 1.04383015005875
-0.755926092395912 1.10555286129606
-0.0904625083772296 1.33520701715625
-0.364716507738213 -0.930583974804067
-0.415421593179776 -0.905724706665222
0.435056445113877 0.105872850064206
-1.08774105401461 -0.790080364079007
0.95188782000282 -0.943114071429102
-1.00049748571467 0.0029005897855201
-1.17421688113426 0.6481261268975
0.673825201455229 -0.739686854734181
-1.16379779578197 -0.66796258910639
-0.317220204709391 -0.310453454382723
-0.431335386971355 0.116345827316406
0.857811462125524 -0.516061809256843
-0.247454934941288 0.371726332182905
-0.946577017282947 0.325260324800356
-1.01681513582387 0.872033148777676
0.8660132649273 -0.499914623936109
-0.843440924274071 -1.04254034854836
0.0183311949017066 -0.999801716546037
-0.983835744274329 -0.168318011157664
0.527751564692934 0.854624391611439
0.999382629927651 -0.00240629072259169
-0.209001927540125 -1.32503011698946
-0.800083997189085 -0.599201549757166
-0.814566529653734 1.07373100618598
-0.999947108968514 0.0726088242631955
-0.967168038236592 -0.263866961181617
-1.00113217773888 0.0452529802709476
-0.826038019951602 0.557285266760812
-0.87360729273459 0.484385814769108
-0.570313542235347 0.82002933374697
-0.558464316475353 -1.21652719799812
-1.06910497546674 -0.806346621948002
-0.409867714631968 0.182201579458606
-0.226735459832535 -0.385340856703678
0.37453003031587 -0.24514193772573
0.190137606198655 1.32907056256422
-0.384108089665684 0.230442345271669
-0.491412103794685 -0.874238092976154
-1.01910125808747 -0.867392969167155
-0.810967569621991 -0.580013648889292
0.39290872026875 -0.215435636208124
-0.898465875332282 -0.434715298567907
0.300440566026754 0.960113906026826
-0.32947281156092 -1.29983818762223
0.0828132339427681 -0.996289366255435
0.00869988104199771 0.445703329890707
0.993994863942943 0.133081799894956
0.618347586582469 -0.78428435035542
-0.376030712583657 -0.24061092472025
0.960134849777679 0.280621504565792
-0.771032059082175 1.09998009869596
-0.332144650355925 0.943484278246546
-0.782108462549674 -1.09001515427119
-0.422467655141208 0.151936133990567
-1.33831152249629 -0.109579531412596
-0.402467147500312 -0.91758512773392
-0.903308214923592 -0.429949131943907
-0.153927260446467 0.988218235353507
-0.200130395868858 -1.33067533688785
-0.983831482321287 0.914739381518019
-0.322992654249177 -0.311171049534625
0.54658116422453 0.842133208097537
-0.375452474911218 -0.24247330735333
-0.742908032512504 -1.11426811716483
0.00428775136488077 0.447332541538001
0.37650354626563 1.28574933172468
-0.352713230933344 -0.932576334034417
0.801400861631887 0.599806382364963
0.597428193794865 0.801307076495358
0.578484801273354 0.813874776526191
-1.13247251366699 -0.713553386934053
-0.0435260193964126 0.999071460675448
0.299685348415806 -0.956370711215469
-0.440875039974217 -0.067509387208406
-0.430955024008306 0.127552607431059
0.968741238156116 0.240102915248455
0.443071858387187 0.02203875652017
-0.435513420932391 -0.0976015469069987
-0.584129169247652 -0.812146256386433
0.718865488012087 0.696150208059929
0.590897662528287 1.21069975132502
0.605369251770972 0.798992994468774
0.993197496539169 -0.0805052371553925
0.269296361678499 -0.962964795323031
-0.677932716047549 -0.736501596287491
-1.32167550504641 0.230246058213175
0.0146195455793793 -1.00172312466306
-0.311876947200386 -0.316847955910261
-0.553138936401968 0.829347489501051
-0.419540436471674 -0.160743575129804
-0.440390686775474 -0.0758270230288754
0.563997782232537 -0.825405201948449
0.998622223249643 0.0247305227215458
0.949137455558635 0.320433185048475
-0.222334277309933 0.977088426164204
0.539108770229478 0.838336284388646
1.07361240652267 0.80926055024027
0.740191802483743 1.11657618761978
0.0779144293219951 -0.445174311079766
0.582461650795725 -1.21313302380972
-0.343922761104099 1.29567206520198
0.314911799949644 -0.952797782867155
0.0629909921852344 0.447215995968644
-0.477397020914308 0.877802789411188
-0.925360013379906 0.376893415482404
-0.344009199906549 0.942800384376566
-0.770541934957209 -1.09544428564516
-0.895507489864225 -0.444451145320528
0.0917043271785603 -0.439310779567126
0.867418354668335 0.494424400044474
-0.290622474024941 -0.340566960705111
-0.744990221244878 -0.663689906266707
0.0160712303686568 -0.447411987932824
-0.793815406580743 -0.60488962283057
0.978548298139228 -0.209825403938598
-0.603056765972603 0.796522985225163
-0.877366612963964 1.01093688339277
1.00024302195988 -0.00427688648752508
-0.705523067749754 1.14282057808731
0.891593780791256 0.448323553089384
-0.65875268368425 -1.17261208190956
-0.763185713877579 -0.643852851138933
0.232732430959106 0.975323541435763
-0.571229078501892 0.8239907279933
-0.664184815049921 -0.749104162466796
-0.30891551606922 -1.3085287514432
0.204419257801003 -0.399290227673084
0.0553269885557151 -1.34168479944748
-0.181076441368821 0.408515690309331
-0.538910439161374 -0.843164747059422
1.03127834321023 0.864221836357248
-0.449504069654381 0.0304628659604788
-0.37584654268043 -0.92825186627546
-0.844052967706758 -0.534754483939426
0.779728817960056 -0.628184989583631
-0.40352853764482 -1.27789346837296
0.986100535271288 0.173022319365661
-0.814886898130879 -0.577792059044431
-0.968182263612676 -0.255916967568788
-0.677947564327326 0.737456740159671
1.00075988378551 0.0647493710687691
-0.961649021247434 -0.269462419856706
-1.00171710685931 0.0189934563456957
0.816404002563628 0.576668213149687
-0.62215747398733 -1.18631504040513
-0.432307388558128 0.133379182696873
-0.851707318118721 0.526732364816042
0.0193140505087613 -0.44944032322253
0.526421982741473 -0.850879425488356
0.983854092498969 -0.171141198599786
0.529123739315604 -0.849678437720938
0.848728208264225 -0.529800209943006
-1.33816366821819 -0.110977269866859
0.207838857373576 0.398649049595491
0.952569860559125 0.291294088421749
0.316049104206664 -0.315158135907631
-0.781281174543195 -0.621745545029106
0.0882474343158699 -0.995334969792369
-0.213654265167679 -0.976731891278392
-0.392796459205524 -0.219823049164264
0.373650169978108 -0.928534765988448
0.971572810012693 -0.24443880051882
-0.98098845375966 -0.19183071244977
-0.111944897641073 -1.33576054691525
0.264418198581398 -0.96763572048137
0.445985206243568 -0.0350319112864765
-0.442839556802992 0.0739167573019016
0.437172860018394 0.0803582697918681
0.23067769433672 -0.384516216036875
-0.0772770084419914 -1.00125628252067
0.432726054085789 -0.131219779818632
0.405055637717787 -0.194605549247122
0.211045782166157 0.977133196077499
-1.3341262392636 0.151711256038911
0.072267506214695 0.998293731254901
0.908404605096374 0.419623249247016
-0.432365347034467 -0.117595286169662
0.165320376741366 1.33258920056887
-0.0789904098811702 -0.438204714225887
0.221007141659594 -0.386270275501303
-0.13508231786918 1.336928741496
-0.940914921217232 0.960715524853852
0.189250390975021 0.979508479493833
-0.313672644471051 0.949663965846754
-0.508548007847419 -0.865578228656083
-0.42346006604371 0.1445722868557
0.237906754570713 0.376602971404857
-1.31987434443955 -0.229509671755035
0.244070951547103 -0.971106158067712
-0.190378969786407 -0.405184975781986
-0.450263225802421 0.0169218883435006
-0.33266707772201 0.944676280485168
-0.887611430253474 0.457044786465145
0.633548205150005 -0.774792292022454
1.34300280756594 0.0535377773741253
0.742286256366842 0.668428854224267
-0.0833708365642801 0.436789616503796
0.340707307683103 0.287902242588622
0.63951859125731 1.18159068630027
0.885158830634325 -0.46104881671811
-0.997403894753995 0.05335174639713
0.292032586504256 0.952566618000195
0.80280117202828 0.595379514059764
-1.21616933543643 0.565592573313919
-0.384655911830957 0.230330312418147
-0.0548700464438585 1.00106424592447
1.25421266953327 -0.463153258183383
0.443373462967065 -0.0742077010880576
-0.990083499620421 0.165096852720816
-0.425580743048884 -0.144045082943765
0.268546073545841 1.31304200125778
-0.311523728651023 0.954165728137541
-0.918070266752325 0.392964200125368
-0.609871922457206 -1.19526692684671
-0.77724409148586 -0.626125004023226
1.25298290929807 0.47441581456076
-0.180878062942564 1.32494721009805
-0.91668373497913 0.980451036586846
0.128527340300084 1.3339400414154
-0.962460449813656 -0.276677765622826
0.257872308781814 -0.96471548595665
1.00106205896123 -0.00977126072354725
0.993493248133223 0.120100281361324
-0.867652187854417 1.02253866887065
-1.17150633008474 -0.649610006336654
0.739077941012258 0.670841837283564
-0.417788264036147 0.147337949427096
0.826645398484718 0.566324198690434
0.911631486997663 -0.407553638293303
-0.0345914617736127 -0.997535046948286
-0.543030089212093 -1.22748351855058
-0.749480200363506 1.11788165546532
0.389018760314553 -0.918915501300882
-1.24733991357036 0.496572291628344
-0.779379099774315 -0.627711733988161
0.247875571741562 -0.973204489234752
-0.442268381155365 0.05770873149322
1.13441921696644 0.71518202595947
-0.0546311656382561 -1.34198838420857
-0.431616451505511 0.126386906526871
1.09772202825755 0.770161313997145
0.792406993951549 0.613222943766944
0.496625610842766 0.87022706003258
-0.412552907114675 -0.166325861929382
0.975584210960239 0.917972992114922
0.791730697626759 1.08286066367818
0.762079882112892 1.10557894820527
0.351489407887571 -0.288285427862434
0.393226447511686 -0.21424554007091
0.636537996094971 -0.76922983268841
0.709408110900175 0.701883896989042
-0.0446675966796296 -0.446258352926609
0.129795072109429 0.986472092700834
-0.199060028671472 -0.400053836538073
0.446404696581272 0.894121785787937
-0.996747734052455 0.0879900722510543
-0.298532911217667 0.331359165892918
0.857541139487359 -0.518323992223428
-0.75083508011085 -0.658371855631574
0.622597364844875 -1.18980362988034
-0.765463368342983 0.649075992364334
0.388112475082892 -0.922383194871879
0.305309910492808 0.949014918198256
0.107151386191518 -0.434100050874157
1.26293580050021 0.448792841593743
-0.442853157651377 0.00537803575207044
-0.797108183885662 -1.08099324781719
0.245051789769242 0.375249005629502
-0.987736790386425 0.176533316842631
-0.990365598187269 -0.139182057069907
-0.476979680891795 1.25257038135957
0.258715751779525 0.3628188941957
0.604382234709527 0.800241637672739
-0.982255508125111 -0.170036538189216
0.520918803475591 -0.85445079202157
0.684040957001871 0.726613815756647
0.888823849149822 -0.457672212116846
1.33466662083861 0.133318518437964
0.205860086551323 1.3226665732396
0.176036693205961 -1.32583398054222
-0.169907455691942 -0.417518668280202
-0.529142186765332 -0.847447465021903
0.352063420658724 -0.933632823388486
-0.980413269310762 0.195270457050781
0.560606033158128 -1.22108821131561
-0.897144149427148 -0.445519428184454
-0.214295049704315 1.3276313880223
-0.459710683505834 0.889218524826958
-0.242741230034009 -0.967324716538109
0.425417372232685 0.141435700963617
-0.712298625074891 -0.697790370038619
1.00234017679423 0.048798447859874
-0.997303394865432 0.10377444896763
0.422521105155666 -0.148033735719327
-0.244932043921372 -0.37046443466068
0.257874909199298 0.960935859768431
0.56416941753695 0.826181115249532
-1.33644068240952 0.0686562611098144
-1.19112622169576 0.628094826114535
-0.843404283007403 -0.533798642054607
0.530776375758256 -0.848699506256745
0.684436700468886 0.73201545170711
0.282357822322292 -0.961122452188931
-1.25552946716489 -0.473682430776466
0.799746272680554 -0.597182879729222
-0.377255363318203 0.23185792987088
-1.02633931838424 0.867367682162153
0.860903992001537 0.497740438920572
-0.265105723905497 0.357347602791311
-0.224424382444011 -0.389807308727626
-0.857387934515961 0.517228698658329
1.02939595559627 0.85581293357352
-0.451261100318048 -0.00423926570260756
1.06934831025852 0.812859278968856
-0.247465391249713 -0.371498211486997
-0.429330895799238 0.119491286432446
-1.34197857681718 0.0685551246889826
0.274073461402974 -0.348956071999936
-1.28082769485288 -0.398569289914157
-0.441279295128872 -0.0544132525897353
0.506429793033893 -0.863981147453634
0.981672321274551 0.191144799122698
-0.967842069541687 -0.258444915203114
-0.177580946818823 -0.407098942262439
0.866601706405509 0.504575992598151
0.964427527586978 0.271648990841159
-0.996954974896157 -0.101508038591001
0.414536452501747 0.162148402676693
0.350705491021086 -0.280831619672059
-1.12224842860491 -0.732463086703532
-0.998457734664028 0.0464494283990981
0.347836065225941 0.935711194428958
0.481296590787261 0.877488553206151
0.589447674577165 -1.19901205957168
0.059258834882258 -0.439324105597972
-0.6435778244007 1.17930487986566
-0.750235714445914 -0.664393160720942
-0.724442827447259 0.688133892965368
0.635039885628646 0.771515175885116
1.00114605097196 -0.00136893659732235
-0.0758232937295069 0.444097028133076
-1.34264123852575 0.0410750937065063
0.213678562311127 -0.97931103316355
0.958398042570588 -0.937765296835601
0.0566805103740761 0.997515904249625
-0.327476558528931 0.307189092164902
-0.858054549654207 -0.509852590358828
-0.411978606373 -0.910650221079542
-0.836570317035656 1.04934398984255
0.419662558312734 0.152017966067237
-0.869242527075903 -0.489127155728819
-0.891912581392765 -0.456620396169227
0.621414334678184 -0.786696536413032
1.24940923281145 0.493665061628313
0.00457662069862605 -1.00088675050282
-1.31126263127455 0.28408515181912
0.98805713798281 -0.170762002068198
-0.956431942413698 0.291508410282721
1.25083622886098 0.477928395360871
1.27932485932528 -0.403682958291921
-1.30670063736272 -0.307986918645038
-0.445395343320654 0.898583826522275
0.471542073910907 1.25670400000222
0.0862890257530369 -1.33753216381492
-0.593450653111577 0.804158932546268
1.05483494243248 -0.82777842408767
-0.225768939872423 -0.385203465269736
-1.06883337965228 0.819405487948161
0.295366685521657 0.336264499456388
0.579625716497192 1.21112529460823
-0.668567246722157 0.745204617538584
-1.04871688172445 0.833135724797188
-0.0481690908561187 -1.34074269024961
1.12602240653267 0.72481548999571
0.523171221545522 -0.85404719226343
0.394910974046681 -0.21649886640955
0.659156218345569 1.16801170413385
-1.08454711416022 -0.789839566304287
0.877884973170337 -1.01683031839714
0.0905671756336791 -0.438546545136772
0.314552486820396 -1.30668364036643
0.562417809340645 0.82636503454495
0.297478069200813 -0.950045993680596
0.994412638386781 0.0859362570268241
-0.507218389136891 0.859795418490406
0.809411189534546 0.593735619371795
1.32881500884537 -0.189658744136239
-1.05323068203514 0.832876734817857
-1.05940940123781 0.813584331613196
-0.669581327861813 -1.16194249882999
0.921122465951176 -0.382615389671189
-0.444329396428589 0.892893671092451
-0.218797984063203 0.391089836285069
-0.414243112460982 -0.163134491230082
-0.882640653420262 -0.470678683131297
0.562304959667434 0.820890777859689
-0.36628394529397 0.936790684258706
0.539174658780215 -0.843314310087447
0.44580097401069 0.0364646209407814
0.927647136951224 -0.374997814707963
-0.710821592504142 -0.706021252144633
0.865188580090768 -0.502048666486851
-0.901222307217076 -0.433727136200766
0.14797115604553 0.421718444640076
-0.854782705385754 -0.525219831556587
-0.751543892594621 0.65974143550091
-0.927689659681071 -0.374893210826371
-0.595141487818961 -0.805041917954818
-0.965166236500977 0.264932866512099
-0.00448295103014319 0.448321332422322
-1.30934529723898 0.30637422709834
-0.366207883276915 0.262693323482986
-0.904112078472181 0.425728700186461
0.32129274620985 0.313498804716402
-0.956757171535233 -0.29652279996197
-0.164776148458714 -1.33325679187583
-1.08097416093443 0.79037700871407



==> figures/Scatter_EC_wo_first1000_elements.txt <==
-1.01581721416435 0.648169805832739
0.893507784995105 -0.915638243282608
1.2606502378239 -0.294012081780684
1.08902161403444 0.204886064873312
-0.38053529398958 -0.793744970043802
0.509525507825132 0.316349371279989
0.985500111877594 -1.11773583621827
-0.220298447574646 0.759698890714559
0.0877096823783347 1.07916639350858
-0.403500437575376 -0.448789872459414
-0.656516683039366 -0.35200627361346
0.495437638556443 -0.0424919172344981
0.877503961537578 0.695016573016109
-0.274589630948596 0.540717498196973
-0.976777961867546 -0.010691582274272
-1.14893509506013 -0.225969583287951
0.590053028402733 -0.983622248835331
-0.531950442308318 0.0156529650220124
0.0168617676991626 -0.077777125670281
-0.633186434109936 -0.202877251148112
-1.06411392718604 0.53204913163117
-0.802478199116647 0.556700121527002
-0.0619106116219222 0.415199332577708
0.822371418977707 -1.10751623016198
0.179953501337506 1.13726424884001
0.118933545295871 0.30213253983864
0.0949150956720287 -1.21249060000237
-0.251346918759452 -0.440117320215207
-0.329893338590491 -0.721631587447012
0.907696390944219 0.783931044185374
0.590555999539128 -0.982348525981778
-0.965450044643349 1.0365339049535
-1.20587920584666 -0.397302527554507
-0.611841398012159 0.480881575284513
-0.332451248740137 1.08804214913975
0.880449254842098 -0.476382640992025
-0.786141809193877 0.135207888786648
0.734866117201238 1.04938490906354
0.681166924817218 -0.338633920225395
0.603901115232932 1.10880123196132
0.413019245365477 -1.12510809807414
-0.842267457707138 0.961639605359821
-0.580375151360212 -0.287253871288372
0.297664270200984 -0.99008028782217
-0.875046974835869 -0.142708442596327
-0.0333613100659735 0.139681326181755
-1.09001630121593 -0.812169173139329
-0.946455306402968 0.705442963528417
0.766492251500591 -1.22943532177969
-0.786941107185349 0.533664390322271
-0.383622417819753 0.0108567859601542
0.815847624434377 1.10106443240564
0.378790880524382 -0.939160446850005
0.523412668504138 -0.307222947063951
0.0933850884296935 0.402086754395188
0.27112403623782 0.919962644707569
-0.336480837874918 -0.796309674233877
-0.70668617689406 -0.246309879870111
-0.374463518258374 0.981637424019275
-0.692173972675579 -0.606637667774629
0.203326389452054 -0.349392308820391
0.154663585234462 0.983162794477216
-1.08523161685878 0.284324620997149
1.05071747988238 0.386679693416095
0.825177931772279 0.0906044243407227
-0.882779793388317 -0.178957726106265
0.108342646808392 0.258267966140528
0.360953909068399 -1.03661295645603
-0.607246345883981 0.475898822138627
-0.815213073267927 1.01786661857269
0.660093201271104 0.384074377460044
0.230328989396247 0.481640304804321
-1.13725389523792 0.279781910400865
-0.199136745069754 1.18171274904778
0.0991743298182093 1.15987415086515
-1.05443159432639 -0.0527226568892305
-0.813122115991014 1.05078562225317
-1.10384895275052 0.833372929380234
-0.105849526221974 -0.212399166042335
-1.07969543557935 0.0698068784167453
0.235677719651376 -0.520836008258672
0.948239109036565 0.172758694719893
-1.0115743244677 0.286179037322438
-1.06185199573824 -0.639501847854571
0.893051326864794 -0.346848328880423
-0.707300696507103 1.06824432899045
-0.105433185778163 0.0621615720505872
0.311438966617244 -0.233259081218655
-1.10217504004497 0.830227673879768
0.522852067317585 -0.796585405908723
-0.018653660212371 -0.511595960075768
0.229895931848153 0.778839415174588
-0.412012057065711 0.0358333359840724
0.115352292540718 -0.499521524452481
0.289336261295299 -0.898450900808352
0.178921337763146 0.364585562501374
1.01424051480853 0.128074754944996
-0.167435308028631 -0.485137296575359
-0.553000814392669 -1.06956162279789
-1.13811528829512 0.27752278626334
-0.491047827816463 -0.732477500780955
0.351392839517068 -0.634116766207685
0.831552356296157 -0.231170727023187
0.0975864750559896 -1.20882987370143
0.934986295514288 -0.93305044478482
1.06967570088155 -0.606514908152983
-0.911697194503941 -0.897341420129113
-1.27946262062405 -0.80915809595232
-0.942488468028089 -0.754162883570998
0.963368313068006 -0.452787399320852
-0.551142961569859 1.12377612669572
-1.26256979843429 0.0332998421006582
-0.98547206926032 -1.15046736305645
-0.346833974245091 0.490972204371949
0.0204680353907223 0.46472207006861
0.399894875496409 -0.684301129287435
1.17962302579836 0.289277027640835
0.487991241314226 0.546938049197415
-0.00396865965248744 -0.695546535710429
-1.09460487637519 -0.817837951438859
-0.375557932082789 -0.79512914481766
0.186884383394147 0.88882767941497
-0.117664094670128 0.928067527341113
-0.137240855850329 -0.430449534788066
0.611034455543333 0.302302162013768
-0.533526230317872 0.203905827841191
-0.742778683447467 -1.00636951125365
-0.642638147917442 -0.0140902740946097
-0.363887154037173 0.452633588804603
0.884873923574682 0.918790041095072
-0.452517513527581 -0.769219220232302
0.49655864664728 -0.995335941827062
-0.15932117759583 1.08825341898308
-0.875948941901658 -0.790019797772685
-0.128911822167283 0.253263572445626
1.00856017567904 0.15077305140764
0.125154231053305 0.762638161171465
-1.13908526698641 0.780830254433916
-0.508043040818123 -0.436849144242924
-1.26431310263353 0.0337763736206572
-0.273430657944105 0.539226055893671
-0.878392353791994 -0.784269651191065
0.898812465992447 0.270373226677855
-0.194900869542771 1.24647071213854
-0.873213587693577 -0.239635322237831
-1.35167427210503 0.209263619693426
0.181980945451518 -0.0204545303159538
0.0524812836068284 -0.393771841115675
0.917842459551832 0.180128072974915
0.207456202193759 0.635652667214161
0.1235111617309 -0.623513622458184
1.00937402557995 -0.311539162829972
1.18758348384829 0.192195928416203
-0.0318118090260135 -0.412883348090379
1.05620237709361 -0.449763564040721
0.47234158939121 -0.444147513755006
-0.906942138977078 -0.273025163851476
1.20876432375075 0.399390993629954
0.0489578722121454 -0.846325493566375
0.59292717930161 -0.980619228481685
0.212277845301397 -1.11953743320877
0.34264822611139 -0.821970628004659
-0.474936235121621 -0.0990528194774989
0.0607564590870064 0.140797982866973
-0.533299008600325 -0.432009721700164
0.0183223063912107 -0.21692558414145
0.260523458014631 0.841696445422882
1.11657042928366 1.05739467529115
1.04847617819188 0.391556789599149
-1.02627877359194 -0.773835661565727
-0.943486129922682 -0.761318333111049
0.41534437420336 -1.11856905970376
0.127326281839939 0.765255222193861
0.112039779022128 1.18633518301173
0.589483179051265 -0.921585793297069
1.17140719047423 0.867548506718545
-0.675850095013335 -0.421411210852198
0.352121242444164 -0.665417349167797
-1.03983255748507 0.827697245476532
-0.842588974376801 -1.13819184579442
-0.610329374666493 0.0525395945804289
-0.334575346454339 -0.999763130995731
1.05111003865242 0.676031445916186
0.0201561119897302 0.466451004218946
0.505621563413452 0.249877850492909
0.495730743842482 -0.0766819783348674
0.367617637104082 -1.00056835005936
-1.2274787923845 -0.00670450393650763
1.15207960496501 0.191828941020446
0.671914467991276 -1.14975778279024
-0.914215162306982 -0.789787211188627
0.234878764835893 -0.108928282820799
-0.398102185694096 0.217911964705869
0.314669675760238 -0.989616496477309
0.977269905062264 0.406947737592754
1.13997505059587 -0.237519007555867
-0.323980906916393 -0.153072443067595
-1.08059408895841 0.281823033090434
-0.606433852223179 0.00837262386986663
-1.07060527052592 0.465619444709046
0.269731554204876 -0.460510908458629
0.883786515189622 0.394982828838352
-0.504114723495882 0.689437524752107
-0.73041253205461 -1.02429771012201
-0.963784855816801 0.954874648378707
0.759616723469136 -0.0604415854914114
-0.47966281646874 0.436117427610354
-0.344581377093931 1.00026098862864
1.12019329585058 0.013330028487468
1.14452450750354 0.313972641649244
-1.11378083700373 -0.597397417781165
0.930908252994392 0.979134692329486
-0.478310269407945 0.434508362278821
-0.595818392424844 0.260444113245997
1.11389938926783 -0.19312093694374
-0.92578809373381 0.823492621300062
-1.07274240844222 0.192919732119432
-0.126893594600062 -0.0902218652139977
0.774726513119517 -0.985350194559662
0.51075684820809 -0.341319233812964
-0.866620490128915 -0.119321817386343
0.881432601210392 0.921440283193927
1.02226361810608 0.0749991809058629
-0.432191845695279 0.312705428223614
-0.964240599418502 0.954105639950998
0.791039753962746 -0.416341646407996
-1.22701034570725 0.101433366714327
0.0695088158197455 0.138752379267995
-1.04121875587126 0.43748354847454
0.988716264841882 0.982158630248134
-0.171856804071169 -1.14250579257055
-0.0419546149773486 -0.00297144241103944
0.548316137730396 -0.197245728984155
-0.653707123454383 -0.980742280019376
-0.782612588967974 1.0229689686307
-0.971093792893413 -0.762366309070008
0.212861157754039 -1.12471295647448
1.18369828665111 -0.0682749853149126
-0.538536504685575 -0.291281522419672
0.695804219318555 -0.367303044615257
-0.033433895154744 0.138952650710391
-0.193227789838851 -0.907271651569101
0.483414438864259 0.468326269281669
-0.253484919494185 -0.188617659405916
0.353879278288948 -0.660829715692731
0.792543872814511 1.14128624707862
1.05785022541933 -0.778089620205151
-1.03696598822869 0.249246733960034
-0.909123110333035 -0.272751436187685
-1.08386387158368 -0.107584235541036
-0.315203276066215 -0.578627794164836
-0.41149468741345 0.232723773031887
1.03983743418714 0.688921416760317
-0.511222229582353 0.597455184390148
0.0427747796861224 -0.688930639362274
0.462760183635841 0.0759449438472346
-0.99569009990287 0.593610920088259
-0.29896511407507 -0.55545050541269
-0.215269644822628 -0.545621096879505
0.124469447468842 0.345426507338811
0.0328593823682711 -0.620481668990413
0.558214831866313 -0.357007434112322
0.303622601787897 -1.29933896700648
-0.130682445866484 -1.17274863470488
0.893296797090095 -0.242419050645991
0.30256454347852 -0.423590011186781
-1.10216048389542 0.808701994959088
0.308142691102539 -0.846049571446557
-0.223522534023784 -0.161612812918929
0.878611750788082 0.695916896907893
-0.157644760825539 0.168930677752497
-0.00975956367506495 1.1633561042584
0.900041877099854 -0.11206570291348
-0.69742154673242 0.953401229751311
-0.768961243549618 0.79224925202097
1.06778058580759 -0.605865384625592
-1.01173306191895 -0.835003346411024
0.585824809339163 0.989404467504945
1.04305826151381 0.207911599935579
0.857920491483577 0.244767710730786
0.178437186154505 0.363396013458443
-0.263699782139461 -0.832023100570085
0.057590260807444 0.450137956661383
0.117176042726581 -0.916065342413903
0.583879625015892 0.332463759687303
-0.319584434782496 0.609932674170883
0.822259919565009 -1.0623779765295
-0.657342328648632 -0.352928588558124
-0.424676030886302 -1.06798866995875
0.872544269898739 -0.918736800587377
0.817771250498287 1.04682485505147
-0.560367513966028 -0.450706395838143
0.0864222426080633 -0.0239069487536769
0.843709818561767 0.0703200576218377
0.715190869658303 -1.01595055274996
-1.01319663300484 0.952587293253403
0.0240570753042381 0.109954873098038
-0.280848571262312 -1.20165110046785
-0.752306429310185 -0.946999085855964
-0.737556115776024 -1.02049053526831
-0.752658965483374 -0.840364546587597
-0.2719463519464 1.05888665593524
-0.0219548427733254 -0.602476996497297
-0.373219633755099 0.980757976412946
-0.632101876486815 -0.109690913481168
-0.207614566315621 0.430651957635979
1.08663315327092 0.764943240745305
1.01057512261193 0.145898492046282
-0.818774610766162 0.833164381706602
-0.0562174561064959 0.443369521745996
-0.549341764842519 -0.503005405644651
-0.742488776004801 0.0431098309483188
0.318639636170792 -0.577237735804789
-0.259500944865192 -0.529973481877933
0.811916633244321 1.10384239217654
0.354861028231002 -0.635546666055596
0.789647015604665 -0.979672621570557
-0.479720196227042 -0.31072285287098
0.932763801258815 -0.401152528317969
0.996471960306294 0.86027352541317
1.04912626689824 0.671402246417424
0.654979654556133 0.212417983660541
1.11176309174258 -0.192101503824545
-0.120292041565247 -0.582725242686602
1.01466488310882 0.130207103433931
0.532202994796097 0.366098892163587
0.938613372286955 0.950236814746807
-0.568693976400625 0.968644823386269
-0.0371585120334361 0.644086898520269
-0.025165264905477 -0.0512947956456085
0.493398036542355 -0.0748255754905933
1.03077687384784 0.120358169497308
0.417457243452833 1.09028168118198
-1.10262990045032 -0.344570828202554
-0.606090493032433 -0.101648720707437
0.893685028996849 -0.34408710120276
-0.177616946105993 1.17232102367794
1.07914939956654 -0.757633471183666
-0.271924545850096 0.53623346779123
0.094399520794757 0.991942443600625
0.586279520137006 -0.212638409370713
-0.242194288579883 0.825453935823709
-0.974259317997833 -0.765670839298631
-0.532025948252463 -0.424508687531921
-1.14793216441069 0.0541572913160295
1.24529132449234 -0.150380172765347
-0.13877542063776 0.466323063444438
0.470698983567557 0.873289650339862
-1.09088950134859 0.0111063031819434
-0.994152281090934 0.768969780643896
-0.790622833534783 0.843453354343678
0.120400006709345 0.728717884895796
0.911471734411998 0.728923405155822
0.670576485952046 -1.14966495849304
0.882255776338218 -0.769157914884634
-0.250337651541487 0.142987447125912
0.435768246234811 0.437068520689299
-0.890500391555123 -0.844224703265523
0.269502221013658 0.571081941146294
-0.941232392456531 1.10567867207196
-0.918168361163267 0.907431367035668
0.438621866701805 -0.475311787774439
-0.376145267231536 -0.187971701746031
0.186090019133906 -0.993819057027158
-1.02125923235692 -0.905485883741012
-0.18082720131484 1.04433322270822
-0.296986460576199 -0.162221347571058
0.84797816197802 -0.0552429508237789
1.09231743347274 -0.104596357030193
0.568371527009375 0.134499090905651
1.04414672834104 0.204461485410214
-0.561083263622844 -0.0961292778022553
0.352398251192239 0.620089706406926
-1.20933356244982 -0.404508439510369
-0.766699916175713 -0.302015978511477
-0.285144978697052 -0.743296998529906
0.826642991114623 -0.299653807976208
1.04689371441901 -0.354983641883913
1.11091542627853 1.05964764682332
1.0891680999253 -0.104334658423007
-0.742070606981005 -0.335480802707849
0.923334578804015 0.402709127172589
0.697408797650483 -0.37101304803761
0.839649993862667 0.898602073713259
0.353469106827588 -0.63057207043025
-0.196746902954217 -0.902738663587347
-0.868380754646308 0.910536316221537
-0.29572492442457 -0.163370033204847
0.480377789876992 -0.124055075273703
-0.998000686728296 -0.859419803997609
-0.407510151677608 0.324237866994959
0.984749216421073 0.527593551923093
-0.228704354896685 0.716130108989711
-0.946786400308067 0.97191927008342
-0.40408269128983 -0.933102930267728
0.508334944661185 -0.309168548586416
0.233238338838284 -0.523796530572026
-1.08326652750826 -0.103330612136289
-1.16147802029794 -0.406563039486079
-0.972840859294347 0.720946428833862
-0.716778090993264 -0.456757326690209
0.479415366192393 0.499530448324311
0.524390892476835 -0.310210162778591
-0.217641617323356 -0.55302282406492
-1.15148721253973 0.0547081377677618
-0.694345236608714 -0.339646787514397
1.16188631384061 0.718068774671438
0.0133553092106851 -0.392735910202645
0.674827698377639 0.262644105293929
-0.167754341911942 0.866049752419423
0.883992886092012 -0.770204617630559
-0.65044699303699 -1.05263592145879
0.571870043785572 0.131369291473786
-1.15815614444088 0.131074552602707
0.171980238099631 -1.1719946354396
0.810172537013547 -0.97105580373178
-0.0768844509162983 -0.481887225107354
-0.571327033460144 -0.353658879111857
0.453758649418932 0.280648827916163
-0.943727089673611 -0.640697725151634
0.471033355889629 0.23628758186194
-0.412036965694618 1.05505716979347
-0.783250634931912 -0.528663726100237
-0.616086801488962 -0.0712489836448226
-0.0946951935540604 -0.965825395730889
-0.953924224474474 0.314080630519622
0.557929976354225 0.301430063673503
-1.04028523631193 0.251899347099624
1.04222549649765 -0.352730689858716
0.487039656925471 -0.266578221605919
0.90716985048014 0.8032294124866
0.568602599009031 0.130751954358678
0.520750398395335 -0.0225793898029715
-0.966981356550591 0.164765441487387
-0.247567129873597 0.83079704537784
-0.471911797576679 0.729545130964004
-0.691088819024276 1.11215002497393
0.427230175954495 1.06673550591941
0.919582032917449 0.179120581243945
-0.472123983022024 0.729491097035434
-0.176216118575241 -0.662020474815266
0.907772000693744 1.14579097045769
0.662424189543792 0.149754923889215
-1.03969362510167 -0.972402923450708
-0.878895964982918 0.0790153754950607
1.04714931276913 0.900709190588835
0.0315498799187588 -0.62277075936976
-1.12626466876597 0.295865360021907
-0.404550587751493 -0.92956861946473
-0.71495073714316 0.959074227509761
0.237866114938484 -0.524208274284805
0.213956029427129 -0.327244212698353
-0.886481899584683 -0.555789555158466
0.04638519168195 -0.848437291325882
-0.739353875506344 -0.196353309282563
0.918120736576359 -0.983654796826753
1.04669601403812 0.90558526982025
0.229156858461935 0.570022920272696
1.01652447668706 -0.34841399170862
0.672681365756573 -1.14635950072896
-0.917212429703382 0.906993863014152
0.255651428681115 1.12722880904698
1.2121085314485 0.766232395794799
0.535325474253435 0.161468517621595
-0.454646962400049 0.352834952833573
0.560132259622306 -0.113460855494015
0.112257857985162 0.394854675099407
1.02804210369637 -0.873626837436876
-0.53445657395102 -0.431056623849644
-0.958849051539114 0.0908603049003156
0.251526357393027 1.12396646474577
-0.971337606009636 -0.781260325126678
0.178952550780321 -0.0208718618286609
0.37692142882635 0.995702800659557
0.420105387875229 -0.438055971040301
0.506825766783578 -0.540861096510663
-0.713516764871512 0.959452926864903
-0.675853982392166 -0.419860930357047
-0.570983219562968 -0.272843086967725
0.35343144422121 -0.387455587016898
0.560527246062524 -0.405658237380101
-0.244052970773911 0.657561163922122
0.298837704826306 0.753626077615526
0.26949008305143 -0.989462885744838
-0.694793978378005 -0.341328289695014
-0.573535922786339 -0.286871817452217
0.94600941000846 1.0368017826801
0.364110407723982 0.920693300756941
-0.862095579234904 -0.414166055653177
-0.386002326867805 0.732890123802624
0.433819266000565 0.394999124861365
0.114285053194883 0.3922358942252
0.217559722230144 -1.12917836845294
1.06204988356851 -0.779927893409247
0.597856645577642 1.10816491484452
-0.655986058998274 -0.979059812158713
-0.0324740950702381 -0.651927030501951
0.422876967673875 -0.443388994804506
-0.693257201992909 1.11432205613573
-0.890654003399481 0.882751140107434
0.243108372927741 -1.10987523891681
1.10788129965301 -0.166717955279631
0.696549455627938 0.191440377818198
0.735048718111373 1.05072644816265
-0.426858837281963 -1.07385211369954
0.190071160518372 -0.549959797850157
-0.450920219547657 0.379320603684311
0.862500546618511 0.761110242200849
0.0267871408544781 -0.630849027841201
-0.0552004062090955 0.433266517491334
-0.937256205569441 -0.916582137103724
-0.578153022187258 -0.186747937879882
0.986261537428163 -0.94297040469771
-0.511931652889512 -0.968751269812033
1.13226561873647 0.529749319230667
-0.440759583295817 -0.932813893709625
-0.888607558796677 0.0498791828115105
0.521928801187937 0.178769682477771
0.00516833652029089 -1.09659249204094
-0.547734973692527 1.12288188839743
0.866682474625866 0.758763909615386
-0.503604529208647 0.94081412800918
-1.1819824558965 -0.0775339226933416
0.109034473120749 1.0192220458064
-0.751678945217598 -0.745483584551777
0.0673930320657271 0.134855835415582
0.952647566989273 -0.392038880804187
-0.945380489390789 0.981772146185333
0.878754849840482 0.691592601313645
-0.921438880821833 0.901396246652746
-0.123378630307066 -0.5811170960792
0.795367466262675 1.1425059420725
0.306915544279691 -0.553095423986571
-0.0987004828121585 0.62978545306191
0.379468065270029 0.953294384551963
-0.460889789862422 1.11732071879166
-0.328224698937704 -0.997022233711113
0.413521235822313 0.770197560548592
1.06864103341842 0.146114383980367
0.403348851946895 0.887609519750318
-0.745894494358047 -0.883595857230664
-0.256499864132706 -0.982898985318262
-0.403197189594435 0.0340869474031701
-0.396042937434643 -0.583848785697708
0.00271124363177815 -1.06662588972572
0.0842545736606238 -0.825783916889425
-0.343194033361138 -1.01432484380116
0.779850105607811 -0.343712906372162
0.0147714634706045 0.768788678420381
0.458995224772169 -0.153494220041301
0.393812511975788 -0.379409825394479
-0.357069172045395 1.20799203471574
0.949077738161354 0.166790598714469
0.00332947377570375 -1.2612621037243
0.156907329349527 0.522204395498385
0.129405746926741 0.703408618369249
-0.543869837850449 0.00121683098529024
-0.478914122298757 -0.311312448157222
0.00934833667628307 0.559115510122293
-0.947958030953771 0.975947621467955
0.527057625628358 0.000161958738187861
0.747483496924709 0.82608365883289
0.0884637998716492 0.233376882860856
1.017333425862 -0.282927371570255
-0.791488771677608 0.847187339959011
0.100424428044174 -0.818605867882308
-0.515648463648091 0.601058273137484
-0.349464854348649 -0.0348182310226214
-0.277839599462358 -0.345502628139018
0.0519984305936721 -0.391079539410421
-1.13994006018368 0.278513539607264
0.90769905014731 0.100914016374324
-1.02563445959936 0.359489262020535
-0.99277114821094 0.773817538244776
-0.723251318063442 0.870068534911361
0.748855286453181 -1.10250062204332
-0.366633087842937 1.10419025043539
-0.43500243691447 -1.04040285895192
0.161665555940122 0.619834865050613
-0.840258062462414 0.956853544663326
0.287298601412488 -0.897137042503753
0.0360506942401674 -0.620723149580593
-1.02610637377631 0.356391755586803
-0.544040575431445 -0.483375167150596
-0.74853918275103 -0.189465925821879
0.530976925020634 0.374217419936811
0.740701980197131 1.01978534068488
-1.08591397099022 0.00662052650519409
-0.887943821071705 -0.685959208952535
0.822585632346389 -1.10915134909366
-0.659681523584322 1.04157418533404
1.18301298058563 -0.325658598612459
-0.556627278945506 -0.447695266320714
0.511129515408878 -0.341236615445201
-0.703306054321255 -0.249985821718932
1.24710102477276 -0.145703191846336
-0.82286870983232 -1.07061944211633
-0.170074468879357 -0.480692693491498
0.265501231826119 -0.458979510297787
-0.844901043721992 -1.13685868272512
-1.13685120854333 0.27789819230361
1.05524675006781 -0.445724122563191
0.393249412322876 -0.68455524300649
1.07128897556662 -0.606462107312599
0.449115921787409 0.202896286313898
-0.428365282223532 -1.07075584071935
0.235777498060389 -0.110081676775425
0.84671571438748 -0.809671256042741
0.0955173337398482 0.995287306330941
-1.057880687442 -0.643563993461478
-0.0372385928193712 -0.0902485227905661
-0.351725788362609 -0.0367316868659269
1.03649478446974 0.690172925546544
-0.973384568753472 1.05222933803625
0.324489773582436 -0.85980049287804
0.990722664438104 0.98156547785283
0.812912321842723 -1.17304058625236
0.313453295118778 1.17017450948754
-1.06684410853944 0.151954229253592
0.36573028580955 0.022688345795373
-0.401774662125818 -0.934851536121291
-0.0527662359049955 0.567231216344445
-0.708536849660522 1.06643501312782
0.41149747395572 0.998160384435191
0.876937802955368 0.692996179007243
-0.0654827889382026 0.820261013798573
0.951425559718121 0.370872446853478
-0.275783787083298 0.536936085315621
0.326497814876749 -0.645153163110002
-0.477955957050208 0.431211540367714
0.3683247522289 1.09587899898773
0.272045538829535 -0.645695898115583
0.380134627585374 0.955749028036111
-0.528955047632602 1.04026645813753
-0.825403103772211 -0.926494749874109
-0.430694898765609 -1.11654845605757
-0.328836262920962 1.0860298654198
-0.889695562301528 -1.17616666874319
0.909842391301837 -0.323570547303079
-0.686885091441301 -1.11312906266175
-0.159992838106342 -0.467590302909323
-0.981004937702153 -0.78363477798905
-0.961302229199753 0.203677460948181
-0.318641446968227 0.612394879781246
0.117765070247581 -0.930073379032004
-0.456555891060344 1.04079551775037
0.735103608346 -0.893275590619309
-0.8789939178306 -0.17879679084637
-0.00330051421074558 -0.690803476533062
-0.41401313461508 1.05107299865984
-0.196322545849763 0.0027855569333162
-0.999979657778063 0.595639365010154
-1.01036854107838 0.291138888172449
0.840553332210347 1.16452911678597
1.05684402914971 0.121452208001186
0.592826668145429 -0.920957744804517
1.19467128417619 0.196190313901001
-0.915784268649252 -0.681281919170325
1.01089811699546 -0.752557254116585
-0.485391614869925 0.496531203848056
-0.340054571812251 1.07197331449232
-0.0796572283953997 -1.18618052606048
0.0904962491426247 -0.0252031756482626
0.525925292225121 -0.0272463939563597
-0.0762457588160277 0.613953717527556
-0.118971042732513 -0.58099472007067
-0.626327646735627 0.326470285211319
-0.307021875178288 0.550128322076051
0.979584463036097 1.05079407096464
-0.741942180597827 -1.00285939087081
-0.433092533624807 -0.286460012629383
1.04291141606019 -0.356803939969364
0.832555001388375 -0.229246659089015
-0.877048406858262 0.0788463544447952
0.811466836598115 -0.253748145423181
-1.22528159859473 0.101447940708445
1.0194329847119 -0.480975571034663
0.846547340409566 -0.0537764666497909
0.28853934074815 -0.970040553869234
0.0910393579511721 0.228896045221844
-0.42109711253778 -0.612516226007134
0.847709851413184 -0.135317328829552
0.782899531112505 0.508754073870916
-1.1791004044719 0.129961607905585
-0.942694025496361 0.703674964358817
0.335657953325546 -1.00079124220163
-0.955347854583138 0.720465580982155
-0.0167211785167301 -0.0698595705351439
0.353663494906246 -0.387269827128959
0.166319261302558 -0.469429829717043
-1.01463938122568 1.05982417037909
-0.95480606066506 0.72041765913229
-1.21508090606362 0.489162103958508
-0.83159455965347 -0.969198598374598
0.15580671396442 0.980728948134234
0.121422050915097 0.763084351165265
-1.09959210366323 -0.341188042217487
1.05194237358081 0.397039547697421
0.156451783702413 0.519418856614827
-0.844559989613156 0.0604313840485766
-0.354542713957841 -0.033270298614702
0.480359273179566 0.468674587267966
0.646416824695483 0.233816080349704
1.05317791495558 0.58150631361229
0.212782806808812 1.01810735459262
-0.716809142426996 -0.496897603492475
1.03284629594844 1.02166394151698
0.644649865980806 0.178322721171724
-1.09914402163302 1.1027159221739
1.05732435388317 -0.453354837676971
0.213201033416012 0.63075520572882
0.569334899069299 0.00164202607878727
-0.246179898724631 -1.22298609517239
0.0563666064648348 0.538181208196128
-0.488175007581659 0.254841806548877
0.889519907998983 -1.08052650435654
-0.482321761220943 0.0453961493755084
0.916463570645673 0.177675639979982
-1.02763621529378 0.299616258930246
-0.505939577809939 0.689666891518501
1.2522916284182 0.057286560583251
1.08330718672634 0.391773668064205
-1.00293020298232 -0.433002409864099
0.491057552428088 -1.04421952822526
-0.249735429130868 -0.973046753474254
-0.658054772554392 -0.353797244837052
0.529910867234764 -1.11902265165603
-0.665789333564708 1.12382286207372
-0.548752843840692 0.236332139411316
-0.394825318181848 -0.994924205621142
0.804898906785879 1.01142326577392
0.151437116530362 1.12339768625673
-0.487960426534888 1.05653845958067
-0.999636872482633 0.598239797488312
-0.0361908696944027 -0.0910593105616356
-0.993402749788654 -0.668627893418178
-0.801085813938958 -0.71556609957141
0.386030949050753 1.08064493051214
-0.160456756198726 1.08820982131803
-1.09801266904227 1.10430447763093
0.369783678228869 1.08691294493327
0.0312623931619739 -0.615626197927516
-0.693226226327556 0.613542597296925
0.665156553901232 -0.756334851695895
0.952123828526723 0.375581426587074
0.143410885428535 0.971630420263249
-0.557415823626099 -0.0956728024205915
0.864170100230714 -0.151747447883959
0.69776402682508 0.761609436779387
-0.170144575407932 1.23105457497739
0.908499853650702 0.72243783013167
-0.1905238062623 -0.772418968997955
0.130283745997866 -0.832422960178193
0.838070143424051 -0.226834113248306
-0.945608404627681 -0.755563731673389
-1.05054983346986 -0.0872552138321446
-0.00260910879005508 -0.464605255559504
-0.614210633115936 0.0529343090149183
0.308415086361387 -0.0765975494219414
0.757333410934139 -1.08242643927311
-0.0529521324879462 0.562931019158111
-0.484788308150915 0.5391142041662
0.891887603466922 -0.917927361294515
0.880081477772514 -0.477766053753237
-0.631784424038216 -0.106675465462922
0.798296019688083 0.0790808118044322
1.20599662516969 0.581681536435832
-0.641762375516581 -0.309323181038891
-0.0536526669317117 0.43783835819627
0.408756168957065 0.886993505559293
-1.02434141508837 -0.723360444845912
-0.341125524918352 -0.930999326080324
0.227895718036901 1.03981998567462
-0.633255606486564 -0.823148919353639
-1.11371562942684 -0.122179284291554
1.20473025599129 0.576423098576361
1.06723882341914 0.235938702916868
0.980444366809269 -0.0846129232279109
-0.330051417156952 -0.933288000577984
-0.940854755637449 0.968240872570579
1.02135093635355 -0.851255707514734
1.01788443180532 -0.342740913565157
0.387772499359455 -0.380014612424954
0.391061998700418 -0.381254740701159
-1.0391983073405 0.247852939127377
-0.840798769066236 -1.13495788133852
-0.872828281293037 -0.146883369278904
-0.301074592241068 -0.165766179460856
0.669688270179465 -0.581388246458251
-0.527855261302914 -0.431510410914568
-0.475005290701747 -0.102101145780066
-1.03104366760222 -0.854538379596075
1.11258218751335 -0.192129132010926
-0.59912491733674 -1.03822529422775
0.772119680615083 -0.985981303276113
0.25634779235556 -0.0960165079851928
-1.14325693699474 -0.225652095157298
-0.171547321153252 -0.487738946958502
-0.0916552629783254 -0.134144980512823
-0.499648761660121 -0.10452344807921
1.03819696135461 0.235233819511886
0.56973364594892 0.130628111215342
0.164346251869313 0.531049992856552
0.133356592870752 0.703766652493301
1.04973103754565 -0.62219473822986
0.267355268906531 -0.646569689821849
-0.244830558864324 0.659033193451401
-0.708857891768053 1.06913443357644
0.560436995905479 -0.358063096020744
0.778671926944357 0.505379323147734
-0.606507285515013 0.00915041509290869
1.01524498175856 0.601720417013696
0.227940540687388 0.230318766926006
0.816440858101908 -0.810175114152712
0.923990054948216 -1.12155214386988
-0.195197038519456 0.511547973828149
-0.420188648035578 -0.287387108954492
-0.342375691265111 0.490766229576176
0.0257173055289169 -0.0383598763020307
-0.403545150624701 1.19142626465465
-0.612566389098237 0.479162959378578
1.130582838792 -0.919314539994847
1.04601967888725 -0.0433077819750103
1.13148321034142 -0.452621538544184
-1.02324457455 1.05626598623106
-0.980265048536097 0.664219132911985
-0.825898734544298 -0.92645766918117
0.491898804629588 -0.992952032104474
-1.05606412336051 -0.647851471464503
-0.835272935054426 -0.3447571920603
-0.48449043411089 0.493630534784705
-0.504249240975228 -0.43800712285876
-0.890774923683997 0.0554819229140162
-0.319910727953816 -0.52319319035112
-0.475904205238673 -1.13508258348569
0.306901396887164 -0.555566064237894
0.888381892993112 -0.24131206832508
-0.343840030508134 0.489719184540346
0.147950434566237 0.968920922199946
-1.22199520101236 0.0945031903471654
-0.0114182271549946 1.25401761482387
0.179236017694889 0.867707011166
-0.822169273741386 0.836023559425961
1.08705064244877 0.768658457488691
-0.444709338014591 -0.79213632831055
0.353513768299346 -0.632938102312092
0.922556332023691 -1.11868558872477
-0.0603042192354372 -1.2159242720963
0.61424230561106 0.417362191786438
-0.198332360640451 1.1818194498984
0.80263372964495 -0.592389839710652
-0.250686457145623 -0.968910494248356
0.22720035725436 -0.498525307833779
-0.797795544297508 -0.714650030865391
0.234933141149931 -0.0828332381407397
0.988811818254619 -0.697822004610053
0.0807675457106729 0.188027645155558
-0.720044919262424 -0.497695378696381
0.224601310691911 1.03896716014701
-1.01028919623979 0.445040493386029
0.507688046454826 -0.304193449837464
0.763176657590807 0.266634586084197
0.275370565022708 -0.900518287202708
1.03723649481576 0.293958048553603
1.02061291630171 -0.285063442707817
-0.533070963315194 0.810229682890687
-0.980913113393301 0.662731499283859
-0.80024966615535 -0.718335857768534
0.312432488551709 -0.0656270237007975
-0.394099011147519 -0.997702402767332
-0.222829969455377 -0.159765460765043
0.70610474316049 0.955072961887544
1.06129448726616 0.468439931910693
-0.884120046199585 0.663343362133398
-0.0153520635283432 0.213866578866041
-0.888114392797431 0.668471667910749
0.893220017179263 -1.10997737249579
0.835665272314591 -0.230461290218311
0.177220145979629 -1.17096145936338
-0.954920654992843 0.880835077268161
-0.562064155707333 0.418865690966254
-0.203951333386257 0.432400494007167
0.403469416383687 0.887478170345721
0.296355878837961 -0.992974374386866
0.881515782375772 -0.773577852921061
0.73577271479467 1.05050500782971
-0.0201506957307368 -0.513300102140726
0.919838512104057 0.406523542007065
0.520289758962728 -0.309169520537624
1.06575156571043 0.234301438384814
0.575673687451532 0.0410871133405469
0.346753004918466 1.17441862014347
0.0138006623748007 -0.249433495244852
0.256324209153914 -0.650154167187733
-0.454835928758009 0.356677140881534
0.330280961923938 -0.849069463152824
0.240881535928635 -1.15724494421363
0.206048926665791 0.0519692507396952
-1.0652989306447 0.152929033116628
-0.174569393284366 -0.628071782897943
-0.0516538088238625 -0.597077141535859
0.46018876941199 0.623604372773286
0.376592408017432 -0.94079793789507
-0.970385198953396 -0.500955309147017
-0.177631800528267 -0.661507351069932
1.04966253954562 0.58139779512684
0.879641181106332 0.688146531615466
-0.918051139156795 -0.677575760983339
-1.05153930977405 -0.321284272168279
0.488376564384786 0.549161455891189
1.09252502069981 0.918550443557304
-1.14164724765281 0.112045468602443
0.831175089774131 0.147593160220463
0.262271573780201 -0.990008343687057
-0.0236934201861643 -0.169326684767883
0.166481651994026 0.532364672729523
0.962527087769955 0.315560515667339
-0.992176632490227 0.592425929026251
0.302887429567139 -0.55244516995795
1.0494533168413 0.661651551857435
1.13629641323525 -0.451648498060931
1.03649233706395 -0.875293587483403
-0.0212164900782372 -0.0505257817862091
-0.739806281392133 -1.00398463557796
-0.195471571256925 1.24552703047764
0.016077950219095 0.468885968464383
0.965762875389077 0.313026437947848
-0.523210387761366 0.378200804249259
1.0871846892941 0.767630082629179
-0.525729683384354 0.96880613074095
-0.477437236643003 1.07708960323732
0.332439475810159 -0.64593844722842
0.268128823700329 -0.458535058380691
-0.17039237099673 -1.14683065676575
0.097107559136068 1.16473711203612
-0.243636103200294 -0.944947488613606
1.02125923712185 0.260479517446319
-1.02909020843677 -0.935400779049594
-0.699784026469516 -0.251772154910622
0.822406216828104 1.00544388325214
-0.108106528900396 0.169374655266894
0.613584115724642 0.301383382073469
-0.543755459698585 -0.482204687531023
-0.301524591090515 0.459158463216734
1.26794614887148 -0.433140959917376
1.10553189530258 -0.767625042556238
-0.376456088027535 0.430224621774598
-1.07291074986389 0.195320600699184
0.253097762685401 -0.0926121430608689
0.665624775415798 -0.582342924970493
1.14983148837925 0.0655941627464117
-0.251603652854943 0.506488984910613
0.771578385193941 -1.1100777486616
0.461958595545869 0.220867541972702
-0.153271665677588 -0.0403609384823208
-0.244292295359655 -0.944171580915955
0.893753365276782 -0.396363707062256
-0.613564174015566 -1.05750850325771
0.99085719972234 -0.943948863304041
0.677012695311007 -1.16439307268447
0.525242259611255 0.000868427217517024
0.7893257268581 -0.981177829329594
-1.02724498285802 -0.774571594961553
-1.01276347285342 0.954240527915722
0.0938715883993951 -0.465213569932739
-0.931009612879261 -0.839021900305447
1.00849558993231 -0.184506620925373
-0.983804034121252 -0.783103981738952
0.866485966748188 0.960488716221748
0.143344398028119 -0.440774422013074
-0.713806182461033 0.734726668810148
-0.352183456416916 -0.717356405165478
-0.608226840575182 -0.0996640724275972
-0.346628915213261 -0.714815327972474
0.219532783555369 -1.12927297901312
-0.506056664117714 -0.1055200387137
-0.0195820308088798 -0.603437189479932
-0.506633474505657 -0.434971524892132
0.480976760175816 0.464759232026054
-0.43455752485357 0.803242491884647
-0.548670559808292 0.00319319158319392
-0.919548729356655 -0.741092255238872
-0.876661684152722 -0.14548243613336
-0.219564149211885 -0.163105949572322
0.149401268547326 -0.890085053748109
0.301473272172614 -0.534637134161562
-1.02353472678531 0.353540493090255
-0.472287320073613 0.263461844074435
0.677691489230587 -1.16538784046083
-0.204145819087227 -0.230230081723065
-1.12010088542595 -0.116173731296377
-0.145959954025086 0.988983534520678
0.697178840317479 -0.370059710139297
-0.712824603912497 1.06760535243845
-0.0639733530933333 0.821072036646091
-0.170357256528641 1.04100069645421
0.358632603057118 0.0203024610299938
0.955597122987344 -0.485169236467108
1.01120990942437 -0.31120366322613
-0.544383676154728 -0.482048208262649


==> figures/hybrid/Received_Symbols_EC_with_rotation_SNR_50dB_dmin_1.38.txt <==
0.846817638196008	0.660910246427711
0.433955993674981	-0.671357390006958
0.208995245188221	-0.996157158887855
-0.479738338092881	-0.646275133426255
0.366026360862548	-0.723167657104722
-0.94438012459839	0.592264402241537
-0.421306101247957	0.933399735831798
1.13247920754024	-0.00810813575233153
0.825872152234854	-0.611116739003113
-0.775113615314291	-0.0619529705447983
0.420533714405361	0.874690330341321
-0.474911217488555	-0.788983584168005
0.517330036810543	-0.569689783007102
0.956810127550927	-0.223177007271181
0.769812577745745	0.682965384949135
-0.102371511325063	-1.09180196205529
-0.774558392349093	-0.0170182721596739
0.767405683253213	0.778489047157935
0.910181307894589	0.512193317226959
0.910130503697256	-0.427662225403662
0.431189322800387	1.10658254766022
-0.804931252008676	0.24975191893975
0.425587632330769	0.831717986259752
0.631000489253202	0.750657533837384
-0.88224730051733	-0.859812559580142
0.0304188552667951	1.17919215139098
-0.110156138504572	0.666273577063963
1.03336728787152	-0.395831968340119
-0.563523585589774	0.825357926491777
0.763173362759995	0.712466602801504
0.782469527469	-0.827742527898334
-0.715085251839376	-0.288993476427779
-0.859723128097519	-0.330980414523732
-0.575977538470315	0.617064215049446
-0.704997506040736	-0.551041009273844
0.265249542511004	1.10860121224564
0.739906932458645	-0.714294890092842
0.900940735831071	0.765351434080541
-1.00387214400792	0.411849022365576
-0.925352400564956	-0.539916265289041
-0.767451702628856	-0.340612300559943
-1.091045514579	-0.0942888051275161
0.433546518575954	-0.782965607143886
0.736126514859166	0.794505914533665
0.643332662488148	0.923587682923308
0.654306715160543	-0.779136910522944
0.160115385852465	-1.06436084496352
0.661975081798451	-0.62026443618124
-0.881882976099208	0.156165663657135
1.1818259758114	0.00442122701493002
-0.805921638183127	0.463473029480336
-1.07773156399079	-0.179920263126969
0.737980961519267	-0.698003572701341
-0.98228175912108	0.577285074429977
1.0263030433256	0.192788804432541
0.410836828769842	-0.818027562795109
-0.872482110200117	-0.296700266493889
0.779003858443612	0.201305473399257
0.709113133848531	-0.448078928691215
0.607224655552456	-0.407896246947149
-0.693555344996302	-0.362579633897867
-0.521929778844603	-0.662874895569566
0.974483620960521	-0.578650339297857
1.02806468092644	-0.294122258643944
-0.72245185580116	0.449236634189624
-0.807968868119609	0.732235419599199
-0.377897580938971	-1.02619899670576
-0.963503388864687	0.390068071082634
0.684605684783155	-0.25142437107222
0.69380222001261	0.666927114706601
-1.0429837145247	0.273580650811214
0.622608214396676	0.633616743414844
-0.425566319151551	-0.84475141605501
0.588467157707031	-0.762312345455344
0.254071465675593	-0.980479734726781
-0.743885905824265	0.523106761856278
0.792848254375734	0.623369505690714
0.361831659076369	0.665252445288927
-1.06259145259417	0.193438778816352
-0.758714684471645	0.191523347504341
0.9969755275781	0.446920277726861
-0.536435004655348	0.640933111404384
0.723414396155382	0.797693279326661
0.705446847201766	-0.332707666519628
0.762774163315911	-0.256383216070779
0.125777145200985	0.838693286118493
0.995798497056289	-0.619633680118449
-0.960776798877147	0.277938250845561
-0.546171190085222	0.805785676229119
-0.260603805847927	-0.703227202335578
-0.151428329767971	-0.999746436892037
0.788146838244123	-0.48772159656917
-0.454993034653883	1.03253205871954
-1.13770660990169	-0.326963984165889
-1.00881703474841	-0.369236328970977
1.03646925467664	-0.0135395208213774
-0.414976213209548	0.665160260892925
-1.05038807433688	0.398442411942662
-0.0649004033077871	0.780549026777243
-0.168245989330911	-0.984384532342618
-0.275994631036788	0.85426266881137
-1.13554789661539	0.106100867137242
-1.11405056737445	0.239393507052088
-0.0503134067301696	0.910879585680977
0.0764084022401628	0.674035879900882
-1.04108446164135	0.175486003979977
0.748570405532985	-0.909188759030563
0.474800739334743	0.805547467126648
-1.05081885122957	0.271764696641674
-0.492139367761227	-0.824117073459868
0.988223516255808	0.133898058452176
0.422696937806851	1.00914647610471
0.778497010327524	0.431720560630397
0.60607889009416	0.662128320752163
-0.848477647371257	-0.600635737531371
0.265630257064302	-1.04275451078119
0.531315353766025	0.846769416164796
-0.649401947409489	-0.616193233021421
-0.0500362961190047	-0.806181620724328
-0.856045622499384	-0.663522159701351
0.902039492974356	0.110045651208303
0.0728485536294012	0.780491701469079
0.29275976614761	-0.787887074469577
1.04847710386641	-0.0556864297008797
-0.912038304996807	-0.726813737548315
-1.14902527739962	-0.260549100366461
0.697315710467894	-0.590969161793983
-0.92142005406154	-0.784133205980033
-0.957158572034819	0.0121171179489436
-0.233915900139238	-1.01255905749845
-0.622142120431644	0.88840970923238
0.510035262108616	1.10779381428719
-1.05352059046525	-0.141322811766361
0.451341307857212	-0.508558236719781
0.939412278815574	0.321964710312111
0.763525432312837	0.657799402621911
-0.505025670348	0.86357959341535
0.410406786886443	-0.825083901308403
1.06030096027576	0.034731750571992
0.00196407964705121	0.992617877767204
-0.636284007435045	0.998034913715004
-0.160307809836457	1.12241485125091
0.897671142143658	0.403214791624292
-0.756321359320109	-0.692913388403845
0.887463643782018	0.134741236023656
-0.816311524293071	0.45780430722876
0.688370522389511	0.850157256885763
0.996887338893845	-0.363121869218192
-0.322945659822642	1.12828174780446
-0.111807686319262	0.832349070735297
0.692128740482274	0.813702475649045
0.924954526578087	-0.0471210131237667
-0.666477766600986	0.409859133202766
-0.549899831014062	0.636630329365518
-0.148786567921385	0.957216149827517
0.900800387380831	-0.625775444023047
-1.01745214135592	-0.0827231187987873
-0.934523519077191	-0.802805519080497
0.637546449240398	-0.493492496411889
0.279119047286592	-0.871552053162379
0.989081147291953	-0.504436670802158
1.15414614140945	0.0131656216137305
-0.824328668486575	0.382336538827762
0.0631187790187061	-0.833914456981542
0.683292420745077	-0.418827002583067
-0.383506325201824	-0.938459441372863
0.552320642334839	-0.779260175176989
-0.475919863100128	0.634397833297576
-0.916419849755321	0.13622997641981
-0.932320675846448	0.0701695303914926
-0.182573824991453	1.09255501732001
-0.731734834166391	0.692841310721495
-1.08301481984045	-0.305719352914468
0.637014338959957	-0.915726446802149
1.13887537298349	-0.307075611064694
-0.766994113676855	0.203261354102723
0.821600343378364	-0.38898038980899
-1.07202321239369	-0.217674628310532
-0.901349998563447	0.800365184795291
0.47155019976479	0.623192532627572
0.311796212958205	-1.00120151942764
0.897613292692556	0.582121816728798
0.681428252613452	-0.582911804129665
-0.260871297606245	-0.709006309989028
0.402875970375738	-0.879004559330896
-1.0848900950563	-0.304870347070068
-0.894485020529461	0.0827585446143512
-1.11133910387692	0.171706844202164
-0.724167563793432	-0.891740138585824
0.675446424757068	-0.85334388434926
-0.203958865874274	1.01891845183025
-0.978920017520721	-0.518593312374445
0.0520710866923234	-0.884690867663558
0.572040532439945	-0.724915577641992
-0.845053273665265	0.555797553410128
-1.09584345726968	0.0458247712839125
0.175295348906084	0.897904332150849
-0.947332802783646	-0.499771597579865
-0.643364359346893	0.824212937266311
-0.0557416039021049	0.885857131001383
-1.07288965583047	-0.0522706018443136
0.727038141012841	0.508550095096458
0.815065979377198	-0.757549985121807
-0.928992130108771	0.352300170377738
-0.724633026634653	-0.348348551887159
-0.6697807010292	0.851113057511496
-0.301087095568447	-0.924586115230451
0.598104659178069	0.978805869976439
1.01141155247192	0.178475869493143
-1.14418750806971	0.11490817988038
-0.813134045070244	0.214218137549266
-1.17267423186384	0.109369870117147
-0.326712431091722	-1.00120466526632
0.795458608992843	0.79235026505963
0.132743919842873	1.04577762022502
0.0344618430471561	-1.17472801240087
1.00270603419077	-0.0210709646202311
0.911786285791293	-0.343630055192105
-0.851019768952692	0.183792981725052
-0.895891332729407	-0.161370661962566
-0.974359611323571	-0.45433761348702
-0.709926247092072	-0.57512316500592
1.01365154827599	0.337811501573776
-0.966447627905077	-0.0402504200625497
-0.90567179978374	-0.448028653975402
-0.0827537138108551	1.1767711837756
-0.925709916326844	0.576667972524921
0.182241184428621	-0.995508594519261
0.498687909824565	-1.06139036505707
0.40357881855719	-0.662207709506723
0.0518082212423929	-0.929747819838703
-1.02628628205475	-0.106123201727848
0.992465178786839	-0.594106210012632
-0.249051951175343	-0.977788025968348
0.17972378817431	0.885414044841848
0.799087098039951	-0.265763441964133
-0.801010521830132	-0.097438623829056
1.1678596103946	-0.316254651404107
-0.609463164934818	0.756714535985617
1.13178107957222	0.211469861622023
0.949080782265245	0.309232716275544
-0.531305614819182	1.01659011087817
-0.699687777069442	-0.764241142456567
0.175744294112217	1.16729366424246
-0.264801085304292	-1.04870057146258
-1.10213628318799	0.115160909144568
-0.378019883901482	0.811268150056457
0.439409058218068	-0.714663821781881
-0.354126993123828	-0.835604400290378
-0.702421934976878	-0.685028617662195
0.828746540878576	0.270584279484919
-0.112128332347158	-0.957823481275328
0.350220135916977	1.01678176852133
-0.679583682444772	0.0333210641107937
-0.699684525649599	0.988398958608185
0.913183090287142	-0.672064838886306
-0.426547029309897	-0.784200245047704
-1.18376078815007	0.00368848226630865
0.200643367331607	0.960765560699235
0.635518600840536	-0.791350041124793
0.195717420376162	-1.0123425465751
0.887173205748627	-0.326999100163715
0.620838469714401	-0.957545741705357
-1.0615845299548	-0.217587605510801
0.247440135974832	0.686416993677453
0.410727898450852	0.935402830792651
0.869034999640612	-0.344395515737748
-0.738040063797945	-0.188012938021124
-0.475981778641584	0.875555769798933
0.560321268658031	0.994149355194521
-0.732477736902745	-0.413644109992643
-1.00930731998099	0.427957531585497
-0.252213340067899	-0.976563022208465
-0.130654812793611	0.992698783395189
1.07525862441982	0.416909677926348
0.444595072806316	-0.985195934506964
-0.453686972960689	0.574170490463292
-0.103927095018073	-0.717188810183197
0.930681942501883	0.0474245800024645
-0.907740980266591	-0.146839686696602
-0.910866730319774	0.646486920165207
-0.955016400632764	-0.386789484825253
-0.94871188893508	-0.472657575359875
-0.818371437706947	0.182417286424603
-0.0594994246100554	-0.678059706622804
0.880374072600214	-0.110980593084958
-0.406280008607104	0.638066775449472
1.04652230656603	0.0650452396521222
0.757637060305728	0.386972411445479
-0.927818892339835	0.31452360417842
0.773465773127406	-0.748667544477475
0.590183953699009	-0.735017287404272
-0.83704658460024	0.758633259837322
-0.950777953332963	0.29310264789731
0.790463107503168	0.818935914517182
0.106727462825399	-1.20016620207646
0.0330356726852816	-0.972542383629909
-0.962515195516561	-0.440134742138848
-0.39458598324592	0.999979301176852
0.509324848403039	0.625691534196116
0.260666206211113	-0.813123278500964
0.050604452074886	0.804759985359078
0.820817469364041	0.0141715611777315
-0.0433488911735316	-0.783805609307784
-0.863251513553949	-0.417379432139627
-0.0296036121566106	-1.05683013745644
0.542780056142097	0.89302968402607
-0.634579628583629	-0.727235111030544
-0.366823013806056	-0.846695403383645
0.0286241871293814	-1.22223124930379
0.991831519887622	0.679280270691742
-0.959359568200687	0.736090004791755
0.514692560026056	1.05696607685429
0.0365720724279434	-0.96746594462624
-0.771286448363854	0.011160966136605
-1.06284836104496	-0.0154995612558756
0.670602978578844	-0.736603062614146
-0.451478627783852	0.874470500364956
0.986928874254227	-0.481855999687734
-1.20382896414631	-0.269416058529648
0.839069145593029	0.358942397798893
1.04261392610938	-0.12959084575462
-0.444179451662638	0.775701186984628
-0.55999341921144	0.841744084997519
0.51026244025371	-0.828612203006588
0.550112542383124	-0.781533944231557
-0.543610741779381	-0.637672522562443
0.857371791969955	-0.229255938404726
-0.888869987478967	0.105713877359786
-0.749769658623005	-0.868381509787215
-0.377104435399858	-0.82950027165122
-0.0484461121565683	-1.00752628272768
0.506066743417203	-0.953687275949095
0.947495353542864	-0.437180253295429
1.06241961025075	-0.516759008871335
0.464244954949678	-0.6559763718503
-0.0988922369795269	-1.01122976821754
-0.752604650032264	-0.619324247742589
0.668121455563186	0.73444909504027
-0.160228638434088	1.03130443601631
-0.67411786167566	-0.624988507491528
0.600455908036668	-0.90147273004982
0.775801597405252	0.629521878528672
-0.838092220488548	-0.902585226248435
0.789370688536797	0.0344520470151146
-0.959547631171228	-0.679989611853509
-1.03680793879231	-0.351630946452526
-0.462376523625005	-0.702893081589288
-0.757444260502684	-0.611513113134125
0.841170653725915	-0.24246798512102
-0.914867628659089	-0.0666009016845888
-1.07585962739968	-0.336444171355686
-1.17014787412284	0.155307988906519
-0.908327058068668	0.224912539849802
0.991689094720722	0.417581465557783
0.923149280508546	-0.540740631021886
0.0115123039757882	1.07287777614445
-0.551469130750915	-0.959263288249774
1.17186709724319	-0.331615926113827
-0.0463936850987396	-0.994393628890906
-0.189182862768643	1.16226092427633
1.01970601499498	-0.294093460290347
0.488852223442517	0.928115998840334
1.01195639520931	0.0203321630734585
-0.959617658236361	0.499910701211008
0.780982647695835	0.571918012216885
-0.706037424091365	0.949674754257698
0.829111436752966	-0.823335572978743
-0.837161517998632	0.0138657409757708
-1.12354146674939	-0.0356273808157754
-0.225023801725022	-1.02060175571647
0.45531463606741	0.61782380403464
1.01894338917621	-0.120473622746411
0.752775280233507	-0.0392662789830342
0.554525497481615	0.996621600132138
-0.88366539166185	0.599931534449657
-0.240208434071643	-0.8766107374628
-0.638760144499816	0.78089915731555
0.0921652978283171	-1.17613488398634
-0.778485896138009	-0.770733464826938
0.862180857758427	-0.279382503280697
0.197599723328227	0.969314197643141
-1.10115851425447	0.259895059186585
0.772102615202478	0.821143798405124
-0.770239987808376	0.380079369248061
-1.05554538370779	-0.102577686724016
-0.767429910777628	-0.15436017049278
-0.820399572557257	0.726782382602301
0.995844608643536	0.18082905317349
0.837216005827468	-0.37215286164174
0.10349654948071	1.05618663112063
0.993909445489014	-0.0482066039984015
1.17449958563434	0.128873649865888
-0.387934071106241	1.02660453948286
-0.921945751035451	0.198500103224491
0.953649318606969	-0.480382412459864
0.495823815258587	0.464194549877737
0.272673948619748	1.18405772608122
-0.848051009105858	-0.694607224966458
0.99485439952428	-0.027526861564233
-0.855579000628698	0.0346096364422117
-0.239503664715039	-0.816764003427122
0.174192710201822	1.17461066822688
-0.98951896789852	0.549980445594453
0.922573833909768	-0.46891341072394
1.0586815191857	-0.0994997105674449
0.978150645637212	-0.0722845052990951
-0.494617474774517	-0.916659146805976
-0.548433737191594	-0.913962810993624
-0.526774393961132	-0.895276849635809
-0.707608717864907	-0.350709119782102
0.782503049299439	0.647492097936141
0.524326340345491	-0.702646439962281
-0.990126778223245	-0.307239295019661
-0.901678845320054	-0.448384163017355
-0.0887629802158247	0.836866823387358
0.322502881177871	-0.852001677563743
0.678608020061401	-0.749074838215511
-0.940101689446912	0.236760736502965
0.635251171477916	0.467322402037223
1.12315928273472	0.0806702154430152
-0.897359373411007	0.592228815396933
0.721548655933256	0.119410715688617
0.889251007196226	-0.188074821222581
-0.833303534111354	0.351036110773076
-0.670844263919974	0.586144621648422
-0.131592022210701	-0.962447017595928
0.747820872785874	-0.768982466014887
0.453441337963198	0.871090014764057
0.45150910988738	0.969092550845478
-0.192830154653685	-1.11303743579416
-0.980625604301654	-0.553037002684751
-0.692857640570223	-0.496135114816093
-0.908448034438871	-0.152049005060171
0.147415553588337	1.0255334802588
1.1299660587766	-0.158176649461308
0.0823141011148605	-0.803062130962271
0.622951731539036	-0.67469471600136
0.930330199548427	-0.263402005973389
-0.430279455095173	-0.940705811787369
-0.733837800445391	-0.899621436860516
0.930215310807814	0.507244502337093
0.280728377676049	1.01045699003154
-0.847734043759253	0.0857462697844964
-0.884366844654885	-0.57863081565648
0.0727021976442686	-1.18069345802191
0.658724876203282	0.571705589881006
0.670186235616943	0.409807823163744
-0.851137838433878	-0.069374924210452
-0.804344849524489	-0.0230261260183933
-1.12932028061875	0.0075224025976662
0.264843872647903	0.799314718367677
-0.974207939921452	0.309326343106818
0.642407456869427	0.642832414831488
0.0812368701050919	1.0918389828055
-0.127215724261837	-0.758707648962835
-0.76852485187006	-0.14088250512786
0.0636067186817115	-1.17585894116316
-1.10193638663999	0.427366728045522
-0.488185629537554	0.634400380495497
-1.01445119605018	-0.0023729079204407
-0.210482109499278	-0.863642246965688
-0.812103763469601	-0.47238815062472
-0.0199235182613281	1.17360830331028
0.512832388961256	-1.01414809771977
0.234782320699624	0.843041237346951
-1.15011388903084	0.122744347281626
-1.09573719632224	-0.03004727132576
-0.16290428414298	0.984381910455242
-0.767495878256802	-0.628495121096535
0.318549021775404	-0.788245979704109
-0.0171160443877903	-0.886141889232114
-0.389423096713671	0.810056209993211
0.616286977789633	0.716523893371823
0.956131322168028	0.276363667896415
0.297623962894187	0.697695241031302
-0.225410177493662	0.788928629722879
1.07685409842269	-0.0510434771444746
-0.599931361283289	-0.603225459047151
0.687416857680639	-0.825290477748764
0.942750953007163	-0.549823762243169
0.801312225920809	0.764174460721952
0.992499492226001	-0.115010565852667
0.551702501627381	-0.795007076791558
0.884252322854675	0.141167090218507
0.532280238526603	-0.528323789335861
0.426721949272601	-0.980673183322984
-0.661736916439158	-0.306064938002377
-0.122406791239984	1.15946862711714
-0.765445314205946	-0.831369086090296
-0.486659991829821	-0.920775007221545
-1.0707153283963	0.0696021212372357
1.12385672442762	0.0113480352558258
-0.0306650944236827	0.900947432492541
0.837564309441775	0.560634056920463
0.153031850899618	0.927803382712381
-0.222927336097495	-0.826779234090113
0.549673854996554	-0.862526255227649
-0.946771878413025	0.34499384024839
0.784646943375701	-0.725268564810753



==> figures/hybrid/Received_Symbols_EC_without_rotation_SNR_50dB_dmin_1.38.txt <==
-0.456506534253036	0.972370428580222
-0.658526275169317	-0.453190571917621
0.735780438847141	0.703303095062661
0.275963307386132	-0.756085097127136
0.275038722226666	-0.762430625306024
-0.063786500703833	-1.11290710494046
0.65244465115951	-0.789335084088481
-0.564879514267682	0.981573243185173
0.652258526998695	-0.793780381770878
-0.27722130797762	0.726489940472746
0.683883758805654	-0.688647067361816
0.659472180812411	-0.64275361011633
0.63954689918584	0.42796796561291
-0.219761774502122	0.957600312879136
-0.907478952958561	-0.485319556407427
0.11371286022743	-1.09067907108262
-0.591295881654991	0.5005991461075
-0.792234919542528	-0.753206818537674
1.0056421799448	0.28187907579054
0.528175534884794	0.855723738800435
-1.18086452240314	0.126523304623457
0.825033395630515	0.172076255098502
0.262469154108425	-0.89665466295698
-0.21857006260228	0.955968345855991
1.01647610643476	0.695998751384731
1.09252014809993	0.44476866195084
-0.370218486256094	0.564794765182976
0.852745103992253	-0.705235199362734
-0.74961238589313	0.660950685947425
-0.70038941560988	0.774271856801967
0.641702365471216	0.941081467279921
-0.586857376333563	0.50046235288869
0.912172462895336	0.128892551063051
0.108767383642357	0.837071100070065
-0.264111900001074	-0.854934255778195
0.640108785536618	0.943193887953925
-0.566022434580634	-0.858660621121359
-1.17532314728149	0.126777468791956
0.389150554046516	-1.01288733086352
-0.456126218923341	0.969399562185629
0.109032619901659	0.83253272786002
0.115514665895378	-1.08900278035385
-0.266569201682267	-0.854364434216455
1.02902711651123	-0.337972021907529
-0.640852616518011	-0.925310243417717
0.743947422312534	-0.69405607531233
0.452559075644041	-0.976571158764352
-0.613028149963686	-0.668681887795234
-0.264381170208306	-0.855691471780779
0.673661611723859	-0.971036671419002
0.396714790048666	-0.840793857793989
-0.788042625135149	-0.756878752559364
0.733748104360213	0.702451853450847
1.13290591103633	-0.121077281934183
-0.700617465545006	0.774338832054292
-0.82421866613943	-0.398270741774369
0.912708398550022	0.127355643663905
-0.0623178714107996	-0.802176656350309
0.711521559797388	0.444244564262799
0.39072783069988	-0.618411588588809
0.592409297322245	-0.511404176690625
-0.828896400074511	-0.15730409773638
-0.249782311372623	1.105469737087
0.818195737044881	0.688462509567362
0.676614476221995	-0.515696701575061
-0.789545569326311	-0.752063957069668
-1.04291946600336	0.328952808090611
-0.744789107839022	-0.725107623236865
0.389414485447985	-0.616648616741945
-0.81639044965976	0.509568376697016
-0.458338779662574	0.976005616950772
0.290649106072351	0.839424959903619
0.70521672303976	0.630381646677794
-0.446034184480668	0.853502908025558
0.73816153308672	-0.693549112140955
-0.901845230041574	0.116970535755837
0.530742614652046	0.857618896762451
-0.615182796495495	-0.441625511456073
-0.767427483831534	0.759983034900224
0.593194837512496	-0.510342090974964
-0.790431770156517	-0.754264909670548
-0.715803516913229	-0.431489388848371
-0.764346806521504	0.758562400734545
-0.594243207586715	0.505197640359592
-0.0643870846573151	-0.802129092499715
0.830608378544694	0.171219274401281
-0.691325649334028	0.947433053492214
-0.697524066677097	-0.716799766287597
-0.664358745273786	0.711492081806513
-0.702811818469606	0.261721969934881
-0.720743214219887	0.709191579399126
0.86068273931885	0.343908442223783
-0.246108802240873	1.10116827566305
-1.17680886853294	0.128072885880797
-0.839514512800391	-0.670270586426147
0.77944757672475	-0.683310551398068
0.0856608596333682	0.779298176135266
-0.242356820894424	1.09696610417541
0.594807010621375	-0.509581657507487
0.975862646762698	0.212159645301911
-0.892624424800922	-0.0957046494935284
1.13444573603913	-0.117300006383371
1.13331728997295	-0.118363162066581
-0.905153857863739	0.11370818836625
-0.373581945489499	0.566214748422303
0.943135859435808	0.474496516857817
0.76888661839279	0.89207355057969
0.58770458826411	-0.727286587804484
0.391810117325823	-1.01220607605433
-0.815056104604655	0.507004590132243
0.974014659827192	0.214032358721699
0.113707963983589	-1.08817269327646
0.291859860992612	0.840986360829526
-0.41529875716707	0.79578418962388
0.782997907496923	-0.683806905598326
0.456709255750861	-0.97432697742291
-0.517410061499236	-0.855336938030238
-0.26382811821687	-0.855459942813674
-0.0637172556086558	-0.80521583930069
1.028762680742	-0.338708002455841
-0.569906156279179	0.707808070927695
0.086543905138788	0.779092010170379
-0.825989647442707	-0.155613062139734
0.713012164022177	-0.770726196350782
-0.685998342206217	0.943121600516456
1.09099829341998	0.444823162121472
-0.906779006833537	0.115089456610116
0.427919585612627	1.1317087209156
-0.714793257434646	-0.636686701363466
-0.748106030645032	-0.721338935710975
1.03028516580003	-0.33888804435381
-1.03486350399685	-0.645291121636221
0.761278766806056	0.741843926220367
-0.369607258015886	0.570728421524432
0.74115997320971	0.660937666037889
0.858323712420339	-0.528158635804826
-0.692486272824891	-0.721999587134895
-0.862659868750223	-0.324060373647559
0.759560543045749	0.740616096441029
0.250988925840117	-0.960363820631302
-1.17688870964153	0.125952341105744
-0.249448551837834	1.1060240106748
-0.221796246863979	0.958750265970849
-1.00443655693268	-0.207985974263499
-0.8924344271591	-0.0964764890595057
0.591302244939421	-0.72547291027335
-0.791167678869988	-0.75543036836085
0.761656149195883	0.738594454855616
0.765044986793491	0.889954925717659
-0.825618947626556	-0.153815758600986
-0.13638648966984	1.05950584600299
0.859197942621801	0.345745804760619
0.592160988962364	-0.511392692159631
-0.827192088118958	-0.153105355134102
0.682655924428741	-0.68729985386786
-0.790748065906159	-0.760101138345001
0.496810333246458	0.891757515871375
1.01801060470722	0.693891430901237
0.277753717619399	-0.756870656917337
-0.824568326251362	-0.396985515192634
-0.0598833363498265	-1.10867121222026
1.149884115438	-0.0999658460983626
0.279637343823821	0.864581944381677
-0.715963366383327	-0.432196436617293
-0.660817962809865	-0.453458058003388
-0.720270638452185	0.713437756188552
-0.714259427610279	-0.634143503188259
-0.602071051863235	0.516208073836705
0.860558995601422	0.34325233078652
0.58880447983024	-0.726260896743023
-1.03949188712754	0.382709137647843
0.527743659359521	0.858458839654306
0.780038248630982	-0.811126225326984
-0.0605654532573628	-1.11385547504387
1.09256477938875	0.444561299415766
-0.601664636901583	0.517295672888053
0.280250422732061	0.864750003442555
1.02501546939209	-0.38204620038409
-0.695341485754469	0.98464027295835
0.591453509797617	-0.510794742894893
1.00990299930303	0.282342509937902
0.81693523434695	0.690791036140816
-0.891774141975204	-0.0941781002033528
-0.612784542526631	-0.441858445612903
0.681132842343322	-0.686306137166208
-0.645556814901122	-0.923682221117523
-0.264356791296299	-0.858526595717221
-0.777089617067055	0.81282813140196
0.571109059579695	-0.996721414077964
-0.819244807106907	0.71642278279083
0.781938174154747	-0.684373233147243
0.855626587684402	-0.703652305325445
0.288756196916661	0.837859885743938
0.662174835056151	-0.643628350277207
0.736977760442748	-0.692740742501736
0.958386123712413	0.533356194657463
-0.90796499535753	0.112072370586012
-1.02952694162886	-0.295440967771532
1.00752978871817	0.279514560766566
-0.272819147713121	-0.844641755771443
-0.839942716607234	-0.669567518793775
0.285612105693361	0.840019870474163
-1.04308375396964	0.387544594725265
0.853653343002846	-0.508348067599632
-0.0657892530918646	-0.801318607714306
1.02942872133789	-0.336565196986228
-0.731827134084479	-0.640267107863959
0.569053499016263	-0.995976018631069
-0.567426670399214	-0.856057204972107
0.6629223700329	-0.939629115521735
0.711333505223564	0.448420595037441
0.766827960471564	0.893924774019552
0.940560316408778	0.47381228939098
-0.637622311516342	-0.92412722555796
0.941041109206914	0.475093054044548
0.76701047850076	0.890431607489054
-0.517601690494019	-0.859041248456874
0.676129114018649	0.701630434748071
-0.135239749279994	-0.860072507114582
-0.90339437666296	0.111983797112131
-0.840631630162694	-0.670177425446211
-0.632021104759994	0.659781217051999
0.819154041042908	0.685997615856579
-0.732147870397272	-0.632139707399639
0.857655532711986	-0.534226610077642
0.671441683740995	-0.969950855172146
-0.822825494861376	0.715851244832323
0.737538596145177	-0.693026716844209
-0.690257099386187	0.948042338288823
-0.59099987802532	0.502109607050309
0.25741036804371	-0.894905024405788
-0.569598880394412	-0.86028064149565
1.15225833428616	-0.101242535270787
-0.666983699101303	0.757118909580568
-0.610637843073476	-0.665867926427981
-0.828189090056271	-0.152555656893805
0.27356145123669	-0.759128628029241
0.423057195276607	1.13355003579482
-0.836126901215406	0.49492832152567
0.664734691940116	-0.940093454813598
-0.749885295401451	0.658825658138054
0.662874048233506	-0.936129855336432
-0.912797278455187	-0.490335229866771
-1.17378917265203	0.12521794463439
0.38893975068427	-1.0092662551091
0.851650254177091	-0.70898396757229
-0.416182875471942	0.792367880523196
0.710757196688766	0.445700466639984
-0.56829845432628	0.707585689407245
-0.219024919266868	0.95639367756849
0.575816626495659	0.654577645488858
-0.447502200065484	0.854248421206556
-0.455668672019141	0.974097207541109
-0.370557921465791	0.570640956817529
0.428446431757397	1.13266261169229
-0.566714031879903	0.982043639623044
-0.26149110028282	-0.853542498660059
-1.17709279235121	0.125521976792672
-0.220398258078554	0.956427117618389
0.863748113811117	-0.532970895537702
0.773993015353574	-0.681232377701425
0.705289593481303	0.629739071229626
0.565371216610537	-0.991307036373546
1.0286241793845	-0.340937498519659
0.388133925756394	-0.617856751826316
0.496288487510039	0.892957781524835
0.260383514572922	-0.897792028923893
-0.61804662788122	-0.445050970562768
0.857878760372079	-0.507149477106576
1.13510447938799	-0.117603934532631
0.108519117688784	0.834175452699144
1.02731940375317	-0.382705837008255
0.855957480657729	-0.533501355723871
-0.519698190117067	-0.855824366239632
1.14924772958437	-0.0960439742150736
-0.770207984369053	0.758324118663559
0.391849908523758	-0.618026917490664
0.385085250297814	-0.613897369707638
0.260870149805456	-0.894631060173951
0.911051966387106	0.124659116741191
-0.774675099906053	0.804675107067242
-0.568828254124457	-0.859125630137216
0.761030758240215	0.737761219341439
0.102733495210317	0.832138032662204
-0.374237434368644	0.568552099628086
0.290249881325304	0.83852859589809
-0.615375152731543	-0.439893256059814
-0.70163726345073	0.779195079475649
0.677159392048722	-0.514991961227396
-0.654391128686601	-0.729071495303703
0.0912843644636337	1.07257613210344
0.685222362246916	0.647331311048433
-0.245238787299322	1.10273720574137
0.239602350292433	-0.965649311335526
1.13175519909497	-0.120905441280225
-0.692553971554996	0.985981064935419
-0.664374328164152	0.711011108002362
-0.939493104045384	-0.487346694139893
-0.455025114041688	0.973965526365099
-0.66435069562492	-0.457755229776956




==> figures/hybrid/Scatter_EC_with_rotation_SNR_50dB_dmin_0.55.txt <==
0.193643902298046	-0.259190435520349
-0.106015747123729	0.849644732979115
0.444048125978563	0.959655022164083
-0.69871958677741	1.24211112253876
0.678204419518412	0.191589511144922
-0.113623604583472	0.0766847899000599
0.934329035485453	-0.920654343871007
0.558744120570886	-0.988115217683174
-0.106411896997254	1.38301681622104
-0.439868762841713	-1.21550024064813
0.441423475596018	0.614076683064367
-0.439270083205913	-1.11847542053993
1.20495829195023	0.101162746852204
-1.17180313503246	0.211134678292077
0.629554767450819	-1.3124775673922
0.11812262237241	0.652697441037403
-0.44609545026888	0.93071210743269
-1.10796860134266	-0.261387922584912
0.242967240679667	-1.19138657907421
0.120274269853882	0.508354179564049
0.676719159731849	0.908228246646221
-0.081745290218542	-0.50790667632496
-0.51761681661884	-1.43651434278228
0.316195292235246	-0.386384252139862
0.781298972038886	-1.10680729710701
1.19262181094203	0.264281124587467
-0.875083690737491	-0.531475937023181
-0.0282152105108292	-0.60622863167313
0.682152094447477	-0.12931987750089
-0.97154749446841	-0.654138360749904
-1.08799819463498	0.00174281524578611
-0.719228281564125	0.246692388868552
1.11841084791424	-0.526118266031064
0.783888045991732	0.000859848265975479
0.416865697178834	-0.603622942681082
0.600854598706411	0.451397241843651
-1.05434835327322	-0.550586265278784
-0.436430610579653	0.110318481299238
-0.157447290765227	1.23894092528258
1.00713192020098	-0.499564663189714
0.874691353843681	-0.747311363272426
0.774346722505043	-1.11019571118972
-0.42322517176592	-1.06847984912913
0.909401633212004	-0.714826255586485
-0.167629079831684	0.893482887317183
0.546190965149281	-0.165303195040548
0.701382967530562	-0.642892342721742
-0.0909551350495491	0.546392700678629
0.777115083483575	0.238328238749217
0.73367739682657	-0.738216846072031
-0.647011225730925	1.17625803160529
-0.529653828007543	0.484530719065909
-0.15670629644106	0.970923907400351
0.235538499223397	-0.483629973785675
-0.113977654292549	0.570703393467104
-0.771944471293109	0.0312417818829686
0.554551690770833	0.264376215949953
-0.145492790480542	0.166387151397515
-0.703119336046762	-0.687748853893593
-0.0666724624374611	-1.334774593549
0.892121431866948	0.230323550504523
0.622350715049461	-0.241722065690335
-0.372649345452714	0.22741128745743
0.113358633873253	0.303347777765457
-1.14596281441113	0.93806079090539
-0.715769622621112	-0.63245304099043
-0.431127233737159	0.936720957093674
0.867411941085376	-0.468821737071456
-0.200004142111193	0.278858990695697
-0.288087426068289	1.35863753665836
0.159775147829562	-1.0174911424983
0.246216161413823	0.14949539270975
0.149098823115482	0.241974738546676
-0.925166437091892	0.969216732030868
-0.48838982765404	1.15777435283396
0.0605781944090915	-1.2642256954398
-0.861887970061071	-0.135452981096855
0.885915222170179	-0.266685311228182
-0.828405270757836	-0.173017206881869
-0.316776005705996	-0.0616671097647616
-0.648231893529566	0.805534809012605
-0.889507310206404	-0.679522197707389
-0.324205268456322	0.0161360371885964
-0.0870947816322808	0.399636281637012
-0.0923971386540095	1.2910612470934
-0.378995714200978	-0.803281098585564
0.968242888144677	0.489640955906037
-0.834166076727196	-0.670684251706177
-0.0260235635636937	-0.0790226924224813
-0.329082514493746	-0.0409756036912512
-0.542193197037548	-0.30370457529435
-1.04026260766844	1.03648571743813
-0.887835179153946	0.405468788587142
-0.499023922054911	0.141082073679453
0.598314436793481	0.993311300349709
-0.583657848666516	-0.594999334704576
-0.372267865085733	-1.17844794178331
1.16937666887426	-0.705982936699697
0.354833455568649	-1.37890009559346
-1.16791521783043	-0.317657063013029
-0.737877581097583	0.293562555796043
0.00523754335173146	-0.0812663410120402
0.21862666704012	-0.96802725660703
0.517747575270461	-0.139775392030085
0.0138611702579072	-0.784223931167264
0.077175755447944	-0.486336073526776
1.05001348850394	-0.708833696706402
-0.270950118431592	-1.09856929768266
0.653255552226553	-0.271341573805087
0.491186531607313	-0.121075664579888
-1.04935252814544	0.32888493526784
0.823144363317301	-0.131567332238428
0.979130618741934	-0.643049272212579
1.1856231401523	-0.0528587912504494
1.12048183402604	0.277669008966065
-0.275736594076794	0.944564521237402
-0.0457549107034662	-1.39766036399659
-1.07453412503389	-0.600951698030927
-1.19784826767416	0.398476448441152
-0.511055339615598	-0.638033081567944
0.449066815844202	-0.776198201881352
-0.867306188883224	0.69881712545314
-0.308685743709092	-1.0677655688988
-0.144635380534316	1.13274885343532
0.274783643642171	-1.01135882678664
-0.449885238157291	-0.0539960667047275
0.96464249055153	-0.190748243890707
-0.858360563654914	0.656869803663816
-0.614327259895347	0.780194019943213
-1.08842106802965	-0.488693349734378
-0.427598561651382	1.08849395533533
0.82816550098445	0.170096500736837
-0.440628457614358	1.02743121783957
0.71232657039546	-0.739568354407671
-0.10434166131793	-0.294332178914812
-0.492358897645432	0.822333525959392
-0.905418414971348	-0.293137497510539
-1.04716395555509	0.226964902052794
0.240316977711918	-1.02859243508014
-0.113886881499293	1.22118025840715
0.0174855858389548	0.662642101147134
-0.0197207831341297	-0.49423669475298
1.11052662520285	-0.619477210816247
-0.781313673284046	-0.632644883761324
0.692552348011026	-0.371958316757501
-0.0579165292384682	-0.328819030375215
0.286160981606859	-0.0194043272451616
-0.794445115155486	-0.299461750164719
-0.290554314190936	-0.3779885289719
0.214761966599541	0.247673380154667
0.0114725380435906	0.332165822766416
0.0683468716676528	-0.92416549362373
-0.809707205318502	0.136647022433317
-0.193260952074932	-0.502847997489215
-0.543019589578869	-0.031508098608145
0.970337593687973	0.826150196889137
-0.0170519505556425	-0.567635715471626
-0.0809986039897007	-0.446923006032464
0.159170249349624	0.785432550605395
0.451966966253317	1.08066795294329
-0.601525386129557	1.09360941671305
-0.399657634983754	1.24017699895246
-0.0682255716783491	1.27296172149232
1.2191460497702	-0.326133677902763
-0.489195471939832	-0.955075587708742
1.07028791049419	-0.622620724501309
-0.630383882620231	0.47219604915961
0.267954000146525	0.882926282045621
-0.544371907212667	1.13251201733193
0.150106960168248	-1.15673115880782
-0.400296549990055	1.06073032536243
-0.62305106917145	0.821408343905147
-0.534433027963893	-0.502536782258719
1.13772493949956	0.714612436845529
1.09199067470296	-0.448207448633715
-0.465010379382618	-1.14193492428321
1.06187712127676	-0.62054902722326
0.945500316630526	-0.968513721771725
-0.890474659540497	-0.835969917156172
0.0541619388133108	-1.28872186119391
-0.401197601673664	-0.949257267437496
0.0475174375977587	0.745166002992286
1.35363332638546	0.385652759524821
-0.706117300104307	0.0674021612071789
0.0268626019797484	0.0375178632260908
0.461397876467589	0.832779893447696
-0.278736993550158	0.684006034803424
0.957497814386479	0.402492570864665
1.1079602424729	0.173792236665133
-0.418911603713299	-0.760507414846772
-0.0153257377738047	-1.23954017305713
-1.18507032217443	-0.365188348169011
1.20604551005656	-0.546786704663091
0.927722211529204	0.86264150221488
0.250960345614488	0.498519334287412
0.20344504507261	-0.871683984790426
-1.2515648531884	-0.549282900479033
0.466534828804638	-0.4442538472079
-0.0239372719506117	0.477204842086633
0.0917535690883532	-0.303803290928552
-0.803186946396464	-0.66348743720461
-0.134905808854247	0.586020983608568
-0.374357082717742	-1.23880650307017
0.0091808962990987	-0.682335361008618
-1.0216001829025	-0.943896589869684
0.948732150765121	-0.872040487860639
0.800322298757751	0.688591300444459
-0.905812323553864	0.645343389457129
-0.567513465095886	0.189403843886806
-1.04281162989886	0.554427162638402
-0.563149062831922	-0.0833806053253456
1.18610259569792	0.430222556351345
0.082381484708409	0.304532204674154
0.638820960911039	0.405455128013624
-0.0744230934518131	-0.0384218139885041
-1.17280360911541	-0.772675142057279
-0.561230750431779	0.363354182050312
0.637595573691137	0.210984995922994
-0.275253213711359	0.865478586273087
-0.0351152116165714	-0.895458314037068
-1.02902727672644	0.566285967275871
-0.753540099751822	0.724345437275346
0.753399040364216	-1.20664965325122
-0.580714972513078	0.942039809966634
0.71301151710314	0.859304604856538
-0.492461303353029	0.938047202687959
0.0136982281288961	-0.283501092010576
-0.0809259479040932	0.272520201661828
0.456325755905	-0.707630243432018
-0.989770883782074	-0.596257325983241
-0.55246319785433	-1.20975292196021
-0.448194363712635	-0.86600399083828
0.808991129282581	0.509550897864037
-0.275464990641401	1.42918601739547
-1.11112309743599	-1.04393312709158
0.200601032129159	-0.075825187430016
0.199760671156549	0.828063994084532
-0.660185865616724	-0.290132019164812
0.0890483627972488	-0.43107016502848
-1.03269942506719	-0.371821693878193
-0.222079421942282	1.28227699569823
-0.402606801711852	-0.652211364128782
-1.40901323070385	-0.249417699662576
-1.38925891682699	0.684841470192278
0.231843460532434	1.35120247937414
0.0669523877530463	0.305619598093531
-0.969302283196434	-0.811228106131016
0.161398148203857	0.500345781382726
-1.23987284512836	0.287364265801118
-1.2658562841138	-0.00970835632320941
0.536401445127228	0.818843606110033
-1.04735762767726	-0.714905691885465
0.583896648282858	-0.842642286404121
1.12559505970068	0.312639443994119
-0.451515411344922	-0.351056301550157
-0.191046717575616	-0.875356221283046
-0.393135950432813	0.957260960790629
0.520073396323436	-0.89310974377563
1.40045777832213	-0.062737584674144
-0.452594259291611	0.950888440299169
0.90878191130889	0.715933015653191
-0.885258973124223	0.384741472539634
-0.282223610976876	0.346906046900373
0.0952109714186507	-0.00383730162162029
-0.452804848631441	-0.718906390497929
0.54987521388381	-1.10891013915243
-0.824373581898763	1.13352202560702
-0.487036405551175	1.03242919042877
0.690333756892895	0.603994108153096
0.416671392787833	0.606778433489984
0.514087788810065	1.17079508917886
-0.679083700446762	-0.815005644715255
1.27357974378158	-0.649179987845105
0.734359411129865	-0.285173675008044
-1.21196470261956	-0.258273421989709
0.62937747717119	-1.0685025430533
-0.179744552642368	-0.205868853456674
-0.420119067544175	1.24784372619907
-1.21781082664523	0.241168628633417
0.157713763052225	0.0776557834312101
0.639857303732844	0.0722374373582608
-0.468962126698152	0.568635859202715
0.19420594840235	0.494134921973487
1.31520487927539	0.0929767763116054
0.283572369704042	-0.834655409084044
-0.431163086932276	-0.842256902066094
-0.338511607819936	-0.434954079031337
0.374650780033133	-1.09294708365944
0.0916291714859305	0.453535903482863
0.74147467834073	-0.991917364987368
-0.0818283475693963	-0.248975391980233
1.1762036733136	-0.819592998562792
0.644268027266058	-0.93472420927917
-0.495638474086151	1.08900381112603
-0.910539793843846	0.491737538699035
-0.586665967004385	0.829005190364467
0.150620177047836	-0.767114546527292
0.724037907458593	1.01455414466415
1.24863063637986	0.110073509526838
0.381525493109539	0.381939226251939
-0.203403872677065	-0.863119985374725
0.313504707579878	0.545221698984746
1.01052649580204	-0.728263373197089
0.849678370862576	0.249490566076351
-1.13837678366063	0.427910624800342
-1.15040355247079	-0.424384070897449
0.587660572008655	0.880365334673952
0.554271915887482	-1.13939626971869
0.531315774059816	-0.0286668572535438
-0.604597161100726	-1.19435349280674
1.29438506578229	-0.688501458190013
0.99850799105756	0.727333272950641
0.571250101808967	0.348909536684871
-0.595419943942843	0.909717023150703
-0.129860811331597	-0.100655401984371
-1.04582621660835	0.949310413627754
0.711307442913797	-0.631486074246389
-1.39612246023633	-0.479820157580824
0.515633074361469	-1.16069287078761
-0.0723990361265964	-0.0590943316931872
0.364546130229161	-1.18681158012602
-0.395278351994825	-0.605170587415581
0.371607255877225	0.873167671937143
0.499273231343354	0.812443531246746
0.921567252189524	0.944060777827329
-0.977624537425061	-0.728539840387374
0.492237071181712	-0.0660693781929434
0.47748888031294	0.820864683243803
-0.534791094272738	1.07899133199963
0.678866596211192	1.05993084391447
-0.753512435510442	0.237773756713498
1.01278068138364	0.904615974596395
-1.1984151152078	-0.345532849740496
-0.932243141780899	-0.620361273277798
-0.152307238838594	1.23720831688385
0.145581695587537	0.801051440062961
0.762416277491291	0.557535727001771
0.802478635906096	0.14708971648537
1.21561915933481	0.128629882667416
-0.0072075319823137	0.177036032003838
-0.731677054177768	-0.29731030162755
0.77502909976203	0.821718486419814
0.627860871451506	-0.135391351369101
-0.198367332804624	0.498362216213458
0.401777438965369	0.419926012144209
-1.17196273452247	0.434197579186817
0.984391048717585	0.304295281614076
-0.656399035341861	-0.396268294171871
0.505037214693825	0.484585558660037
0.345232367572859	-0.721583812200168
-0.345944574921432	-1.27352279875436
-0.976722989958433	0.343928263679814
-1.15308236818515	-0.274373890372749
0.267099111784953	1.26288638354836
0.367141035944913	1.01142699418118
-1.06520735622483	-0.347961151087382
0.812649434099164	0.00471705028980851
0.048921364107364	1.20371170979385
-0.442721839216885	-0.683362900553953
0.0115580359307566	-0.894311860918457
0.414146197198038	0.443668262405503
-1.19806069998212	0.361295312443303
0.219889555387682	0.463890795701728
-0.119155665426714	-0.904700788349377
-0.351268563197985	0.567866269360337
0.384319234613305	0.0789646412770776
-0.120409819244014	-1.26220636387571
-0.446343372045952	0.133695287516637
0.354141450259264	1.24128062135953
-1.39678880544563	-0.145510482621992
1.05863363453188	0.331792689609356
0.459776153742681	0.390095113261979
0.365333412233895	-0.367049618472252
-0.0316134267433918	-0.516791501735044
1.04385582357746	-0.504778779883631
-0.377667637444672	-0.321774727095809
-1.09019055505392	0.604631774693346
-0.28372854923414	-0.645374966640625
0.353938858778033	1.22274576648347
-0.489234817335468	-0.291630714409133
1.27220295652578	0.312565245022587
0.74258585734497	1.15499723882435
0.605391461875578	-0.0676113335450708
0.934844505628392	0.362777318475873
-0.707862217357861	0.588609492660752
0.696226154247377	0.860142574936503
0.873477787836872	0.871024462403501
1.1029914750766	-0.470486437159154
0.313757348955187	-0.486166129437599
0.496483383964224	1.36044666468397
-0.790890371205353	0.81883795248473
0.216129708758408	0.782052561914921
-0.2429019727952	-0.370286592427305
0.261261309505	0.0137364929135973
0.875541635439523	-0.142645934745203
-0.380282613928732	-0.12855749627369
0.454073456077862	-0.745242522743227
0.0578943091976158	-0.406921193802173
0.661664196616076	-0.393347590576658
-0.639340614170816	-1.03450872702793
-0.0683841941298617	0.0687384729794892
-0.313148199184579	0.111590717734478
0.999983665662908	0.87182360737765
1.08174776318464	0.0521656210633808
0.326763191358636	0.511137651387383
-0.0669503190241719	0.348417293499759
-0.368781440524477	-0.849370592919635
0.195194244584489	0.515396028697235
-1.3563198402063	-0.155323576073768
1.46123678748756	-0.259906716557414
-0.929928938692129	0.235572506673154
-0.361803539934526	-0.418875641363804
-0.333548840251921	-1.2617989915644
1.22963885560763	0.187844582135724
0.280446285015387	0.769905343804448
0.78618581379118	-0.0214991899320857
0.183620744678466	-0.157590505503493
0.76768642512739	-1.25807990063564
0.339094317313114	0.512670636610748
0.221323196552201	-0.884761432235861
1.29873801435677	0.53982753409767
0.0701143905964233	0.989988154101432
-0.64062082322664	0.13018740469645
0.705583432348864	-0.209511847109172
-1.16066191178386	-0.109328031080099
-1.36686601977767	0.171689572295528
-1.02860464152296	0.100474978695063
0.656273174885195	-0.360164546531241
0.0663045383887706	-0.37341797650765
0.551171014019099	-0.255275396372352
0.218784879943072	0.677497217187221
-0.776441244890993	-0.453128139427203
0.0722865534148459	-0.267166764449321
-0.94765706946417	-0.879134796048835
-0.343441695082628	-0.960653334702892
0.685060754603698	1.05747029108947
0.375647795552827	-1.17081899400967
-0.0879274551787169	-0.151924293252476
0.799780750067341	0.965110952965619
-0.770514174699251	-1.03855750228546
-1.09179477173113	-0.445456896556317
0.166229160611683	0.309287603990429
0.778445089907899	-1.07821627736551
-0.595402763848189	0.558652438370464
-0.61507596904858	-0.437633399295711
1.11603477767387	-0.2004874831272
0.935287246628931	-0.277555966500128
-0.676059793452656	0.622377307048646
-1.08589943868726	-0.6311418878076
1.2908338360292	0.617651879534165
-0.0492604369578471	1.16396797672171
0.746185960727711	-0.828426361813715
-0.853046792054461	0.824154367263608
0.143408518675052	-0.467270929869193
0.339885914345669	0.173431391247045
0.805181119942293	-0.149250862637125
-0.620785234976015	-0.482578066051903
-1.13243470830022	-0.626412183730039
0.533778300856742	-0.618613381616988
1.11792570987658	-0.110248054612213
-0.798436089270252	-0.408778587137699
-0.0873265898696644	-1.25703666826308
-0.286174752489806	-1.4242701050191
1.20115898681023	0.33695754666806
1.32259140093455	-0.523191841052379
0.232749108352238	0.560553607927421
0.278198235848833	1.32786040777271
-1.074896371907	0.412988997221804
-0.933724896262932	0.398507596597538
-0.70228737869354	-0.860218568232187
-0.904519512334103	-0.530690398159521
-0.759740922161982	-1.02367654448927
-0.604392744024366	-0.0336720284553475
0.400431845714249	-1.16774265519044
0.993042745013271	-1.09110173890637
-1.19053387622526	0.503728072258049
-1.21760464180449	0.166082797749655
-1.02942297012229	-0.462266847984354
-0.857346304478244	-0.686726173399488
0.198011386508609	-0.640926867483866
0.212677198666831	-0.532679457842668
1.01790958877022	0.455335473278965
-0.622970983606673	0.927303068002895
0.986028480001608	0.663841020563792
-0.0689301696665591	-0.944979124950119
0.790123447226253	-0.948701657280611
-0.820741870676345	-0.689101093687987
-0.470386384557099	-1.14979182062193
-0.497593726427257	-0.112737153824528
0.710709197816553	-0.955447021967015
0.351998599924535	-0.822268803207933
1.12789088684451	0.381345452492405
0.0440949048246007	1.32756001194787
-0.0298342755466269	-1.24587162295576
1.22259609156867	-0.220260248149484
0.473538035372875	0.336729415950306
0.953922856429149	-0.732690118786329
0.197055951434908	0.169115014231806
1.1013068291444	-0.173552842090793
-0.202954035569816	0.818509344934606



==> figures/hybrid/Scatter_EC_without_rotation_SNR_50dB_dmin_0.55.txt <==
0.915568226483632	0.832816338172947
0.263702800740687	0.570745461997058
-1.16431889717527	-0.112710550192196
0.753471032827586	0.614545476371729
0.103623002300192	-0.147694174385971
1.17368672196769	-0.359424014727331
-1.05266180310338	-0.00531306090802583
-0.761767537975551	-0.401611980439513
-0.817851861831548	0.855478809681416
-0.0148369189604312	-0.528271750619787
0.202331606067679	-0.613357914448434
0.144799788700561	-0.615756111276898
-0.582152116308432	0.264573703380151
1.15123575909755	-0.575341739981342
-0.527472131155695	-0.901594023305502
0.235537058858719	-0.765324491974207
-0.986437326186906	0.69435357237638
0.152649315539437	0.845296418835117
-0.374213912639138	1.19141102684902
-0.884546891574231	0.995943968083826
0.173568687505866	-0.808243647439852
1.09409556162032	-0.305219467903023
-0.650510624335189	0.265784598851082
-0.0623310708742653	1.23136646794769
-0.559952244876542	-0.905142290569128
-0.364476433584548	-0.00219933846473019
-0.0367293597074036	0.0344139745908111
-0.414573683822104	0.154913124361386
0.830679484692572	0.507633924993225
-0.431345256754038	0.412807347361513
0.17735665890737	1.02230565632922
0.279251446084391	1.16287712261621
1.07657361921548	0.701498824746506
-0.531737555744645	-0.795536116014311
-0.538227996347534	-0.753198373152005
1.0794343532104	0.407363231791908
-0.597587055893463	-0.625095685216791
-0.828256476101144	-1.14291954066338
-0.987678845821828	0.700322680598479
-0.416779798779858	0.149341212228974
-0.55681930932758	-0.899528172001741
0.812655181303368	0.194096988311014
-0.362680559801357	0.418278336518623
-0.528522021220819	-0.790735199666187
-0.00376309526585383	1.26041965042619
-0.00141493103581875	1.2638820932942
0.794006027467169	0.819979154937715
0.40708909133078	0.0832774535686487
-0.546309743423201	0.17022398230353
0.932846347701563	0.810743778814682
-1.12422295252342	-0.675910534561651
-1.15903901472985	-0.0438973004710647
-1.15954493306031	0.141346220541649
0.899436234480051	0.802743080097712
-1.18734917642914	-0.840907336690153
-1.09339290911631	0.838768908586673
0.435004127361002	-0.88423586431987
0.55300953821135	0.547104134852364
-0.476577046918753	-0.111085314154472
-0.625266215022233	-0.787833420831863
-0.651948520294593	0.264581777966512
0.976677125350122	0.789918099970325
0.932163381930753	1.02643954765501
0.00165304844236279	1.26159034420883
0.976458627493135	1.01870162068777
-0.577177741361072	-0.335084995306595
-0.996888767962207	-0.977523389326146
-1.10439939252239	-0.233731497551874
-0.599974931725531	-0.624780799281986
0.108309663365233	-0.145712476391853
0.920365896187939	-0.398738368515509
0.881514720790688	0.796238612041958
0.944508254079243	-0.31249988464675
1.05010189570856	-0.900401295021604
1.0753546704503	0.704327427847048
-1.11862800264537	-0.654742179083112
0.981280335035093	-0.984955986344939
-0.999221712533495	-0.690958743969028
-0.298455925974254	0.430273696442315
-0.0501887237896114	0.440094117072323
0.211137973974293	1.11375500225253
-0.0757851771886296	-1.01129964087508
-1.11670032402045	0.233815806664498
-0.238768016155213	-0.525378030867819
-0.760810353650892	-0.409509333878813
0.202981858984851	-0.616246507237116
0.362293689780655	-0.35916282016325
-0.20759392473384	1.05662486231316
-0.411076160847609	0.158144660385455
0.883652631493591	0.382444468353145
-0.223691523155625	0.838174735112759
-1.12598265693772	-0.676689242130745
1.06838122019689	-0.0521116269944206
-0.816348634284381	0.81612735855211
0.173908376079692	-0.0434701316279967
1.05718801644553	-0.1980163542645
0.0957106039032281	0.388456908158706
1.23231597656279	-0.730001408093891
0.00119694160433257	1.25629161402597
-1.02874686200495	-0.70651749580689
0.812675438781744	0.19565960027844
0.169753761638923	-0.807937885082582
0.00106260211088277	-0.419801899207387
-0.475086578531202	-0.111976004113831
-1.02495769683606	-0.700462781156731
-0.475691634653989	-0.1113458497023
0.427262353108691	1.05262987951051
-1.09108423209172	0.838697168952432
-0.290145792720721	0.806374598620825
1.05950989594481	0.0182262033238397
-0.887939314819091	0.869998736185236
-1.03741658512563	-0.263380154743295
0.0385322219315259	0.610448685708654
-0.952086677523311	0.816980670135865
-0.283811425855383	-0.448660870419005
-1.14476968173241	-0.736918173999873
0.946134203222724	-0.307704476811149
0.549407403844104	-0.926995157462934
-0.61933986976608	1.13541645521247
0.505007591515247	0.37799686655649
0.670069537081107	0.442197902559037
1.07075784711547	-0.0542158786142914
-1.18633927117886	-0.834570551201664
-1.14064615234484	0.3639377137742
0.83885537966691	1.2344088835941
-0.75926282207626	-0.402761876025447
-0.482500531851524	0.482640109905447
0.768571101856606	0.262849478685974
0.753213751861829	0.608316720390632
1.09119607310521	-0.30763001813068
0.990889195221931	0.448893747607341
0.919577390501138	-0.394399751510298
0.902414928121984	-1.09267774286228
0.588249451531839	0.0411234817856949
0.273896270116659	-1.22688433284197
-0.987691443390289	-0.374594472331146
0.620370018606204	-0.487531558614016
-0.250882462510052	-1.05878329136049
1.02607261001326	-0.054914883341218
1.11662031586086	-0.818323248854662
0.454072023981041	0.0238801101453367
1.09223598824882	0.745671322954356
-1.20837690201548	0.30295243479918
0.270172034107686	-1.22779889794699
-0.115396953473834	0.913045687355467
-1.05211092680694	-0.0116285465018044
0.389293994694972	-0.39857664783432
0.511020811605218	-1.07944652059692
-1.10498956168057	-0.232066479784318
-0.423528818529832	-0.553815492516114
-0.0664143099362758	1.23181490684228
0.0277669013476242	-0.512447597600977
-0.469528496709832	0.550693148621817
-0.0701374436293942	1.23400944674709
-0.475557161229676	-0.067805935425913
0.464461869974532	-0.220440363417302
0.152495622790398	0.0576936674742331
0.508348141883756	-0.496044147153942
-0.759859924756545	-0.406611349198932
0.505660791367332	-0.495116443332588
-0.226289305663271	-1.11370837348693
-0.559392317813332	0.313603929938131
0.4996025962238	-0.497850453958589
0.419572033937039	1.11320944676226
-0.382328208987786	0.72713397935925
1.0776147945968	0.702321333371775
0.171220015753535	-0.805869494329759
1.07032781091363	-0.0528768528089129
-0.235468958008545	-0.522783576113672
1.14621053655687	-0.572170567420326
-0.203944455990335	-0.408499012024475
-1.12375105854675	-0.675724214733135
1.05722697611523	-0.201844743132904
-0.884517237488055	0.859860315798367
0.839222775342528	1.23166620364561
-1.13481741551083	-0.662473428185084
0.523298501255328	-0.448186283866069
-1.12438109930258	-0.680578497107156
0.503512214109692	0.380819851789934
0.460056579140537	-0.399601697439055
0.0379300881662028	0.611024735574449
0.511795371156061	-1.08188932232473
0.968248792042004	1.15760305968133
-0.0494540012119727	0.50722239263329
0.02132425856659	0.03504462692897
-0.983304326282732	-0.321527148268952
0.19336082354937	0.591621622736377
1.13716307613484	-0.163694289744099
0.02374768941524	0.0314171022958543
1.09773667101248	-0.303675442720805
0.590973358350427	0.0344057809662759
-0.145627640240682	-1.01178976030285
0.912667942410245	0.828595484183941
0.973037860100654	1.15981849894477
-0.220033403899235	-0.862307308407619
-0.887452499133991	0.865257458123615
-0.225168846127325	0.843678314336924
0.93315678096048	0.808613841215725
0.417813055956555	1.11346563901201
-0.0750883947363226	-1.0139730907787
-0.0847670186406781	0.0327261162987227
-0.682499164460951	0.695666705200841
-0.626030822205629	0.295558515829234
-0.00343266436819799	-0.419522776320955
0.822950621937368	-0.64732435197027
-0.468970666178602	0.554738698462662
-0.56596051184327	-0.564464528581595
-0.413861856922916	0.154530117356037
0.733092957286472	-0.83589906285236
0.944636720023131	0.972545961318715
0.942886528732673	0.969249574656823
0.971461228608051	0.783474109495343
0.00142215133235905	1.25857146593928
-0.427268919791325	-1.00889333240384
0.177079703265811	-0.0505030233592553
-1.16353369354691	-0.114401621964146
0.430797176273662	1.05382557425112
1.018055693164	-0.905555977907561
-0.427230565061476	-1.24489587690877
-0.0725913670481893	-1.01285480570232
-0.540865126567035	-0.759850165775102
-0.582212900894305	0.266655593952359
-0.380167150970048	0.731815235225876
-0.399708143826027	-0.873595823560596
0.98174562415151	-0.982009390467425
-0.468417195465738	0.556823287506692
1.0635839728494	0.0200969027976417
0.898941783215475	-1.09509282409168
-0.92786923284172	0.955332771671803
-0.785221647650323	0.834312919705982
0.548313658854381	-0.925297852339436
-0.0467143378808974	1.15994534168601
-0.00496102940440137	-0.421512353656229
-0.000863339648275748	-0.418546075402432
0.17017623410252	-0.807571389456396
0.470144181292877	-0.221871381427972
-0.996754247090402	-0.693186917615406
0.0178975774807265	0.0366169863244532
0.514502321518198	0.0726537216409593
0.428785681813882	1.05029634331627
-0.25912607168978	1.13452004153819
0.513537765158884	-1.08311021735011
0.623289554310686	-0.481802775166222
-1.16285929402297	0.935913229918079
-0.985655808755284	-0.376315429700377
0.503604839516258	0.379525405479134
-0.0142958453451369	-0.527523405991988
0.359328501145146	0.0532783094048701
0.123290709520736	-0.960432628264747
0.13588276692338	-1.11511666565673
0.458337494573727	0.0214751109918371
-1.1666494147105	-0.115070574137488
-0.9730844425013	-0.168522490285461
0.934431350435382	1.02369327812702
-0.425636070543635	-1.24439542515332
0.038527718823937	0.866701530403478
0.187814228121315	-1.00894773907003
-0.996888592305064	-0.972118705678304
-0.115409804476307	0.907795370677251
0.0366519453155508	0.905648814053519
-0.341402750408322	-1.17488390607967
-1.09956157436499	-0.946375854951042
0.480393920622521	-1.13327928917705
-0.206702584681063	-0.413975930444405
0.787241558369003	0.436394756595038
-0.22359711042731	-0.582855397453596
1.02887202622832	-0.0576807189955841
0.671803096519989	-0.994941433924206
-0.994511368172222	-0.692628600968796
-0.305592967267042	0.432748184995888
0.898020763808894	0.0681452871231318
0.33667511695569	-0.516613008522937
-0.693111466456728	-0.00557647303352547
-0.413588776555278	0.154164797353135
0.259814566248867	0.803079474258212
-0.760106769532538	-0.4040935585415
0.885444374196629	-0.00325633292766463
1.03695725154861	-0.519057082220686
0.671466774372324	-0.997078786262212
-0.444374304312566	1.13336690173835
-0.596738442810178	-0.627128428316075
-0.02653499143914	-0.877188485106111
0.459889368087693	-1.22537399156492
0.663602604276212	0.446223023211392
-0.316660713984683	0.440068243141552
-0.00168751880348571	-0.158757053955225
-0.017854052245843	-1.11997419734668
0.423534444976134	-0.951847939117384
-0.399262967732274	-0.867396478163733
-1.06534750530363	-0.359051160018134
1.06563570742026	0.0166439357116906
0.373584652734996	-0.851285314875062
-0.853146336000025	-0.149406333807623
0.718274293005908	0.886420387663786
0.184564258284638	-1.01490066348739
-0.35797933741494	-0.000450741712290758
-0.319360033930125	-0.931453154277407
-0.853715709674556	-0.148348398931061
-0.94089797025917	0.284203507581949
1.0765897602128	0.698556641417642



==> figures/simulation_results/SER_vs_SNR_16QAM.txt <==
0.000000e+00	7.403320e-01
2.000000e+00	6.749690e-01
4.000000e+00	5.875600e-01
6.000000e+00	4.799780e-01
8.000000e+00	3.535410e-01
1.000000e+01	2.225680e-01
1.200000e+01	1.096550e-01
1.400000e+01	3.670300e-02
1.600000e+01	7.009000e-03
1.800000e+01	5.600000e-04
2.000000e+01	1.100000e-05
2.200000e+01	1.000000e-06
2.400000e+01	0.000000e+00
2.600000e+01	0.000000e+00
2.800000e+01	0.000000e+00
3.000000e+01	0.000000e+00
3.200000e+01	0.000000e+00
3.400000e+01	0.000000e+00
3.600000e+01	0.000000e+00
3.800000e+01	0.000000e+00
4.000000e+01	0.000000e+00
4.200000e+01	0.000000e+00
4.400000e+01	0.000000e+00
4.600000e+01	0.000000e+00
4.800000e+01	0.000000e+00
5.000000e+01	0.000000e+00





==> figures/simulation_results/SER_vs_SNR_EC_dmin_0.4.txt <==
SNR_dB	SER_EC
0.000000e+00	7.419750e-01
2.000000e+00	6.786790e-01
4.000000e+00	5.975000e-01
6.000000e+00	4.975810e-01
8.000000e+00	3.809530e-01
1.000000e+01	2.603590e-01
1.200000e+01	1.501540e-01
1.400000e+01	6.946500e-02
1.600000e+01	2.384900e-02
1.800000e+01	5.426000e-03
2.000000e+01	6.610000e-04
2.200000e+01	3.100000e-05
2.400000e+01	1.000000e-06
2.600000e+01	0.000000e+00
2.800000e+01	0.000000e+00
3.000000e+01	0.000000e+00
3.200000e+01	0.000000e+00
3.400000e+01	0.000000e+00
3.600000e+01	0.000000e+00
3.800000e+01	0.000000e+00
4.000000e+01	0.000000e+00
4.200000e+01	0.000000e+00
4.400000e+01	0.000000e+00
4.600000e+01	0.000000e+00
4.800000e+01	0.000000e+00
5.000000e+01	0.000000e+00


==> figures/simulation_results/SER_vs_SNR_EC_dmin_0.5.txt <==
SNR_dB	SER_EC
0.000000e+00	7.386030e-01
2.000000e+00	6.722090e-01
4.000000e+00	5.879360e-01
6.000000e+00	4.830420e-01
8.000000e+00	3.598470e-01
1.000000e+01	2.345940e-01
1.200000e+01	1.247410e-01
1.400000e+01	4.927300e-02
1.600000e+01	1.278000e-02
1.800000e+01	1.701000e-03
2.000000e+01	8.600000e-05
2.200000e+01	1.000000e-06
2.400000e+01	0.000000e+00
2.600000e+01	0.000000e+00
2.800000e+01	0.000000e+00
3.000000e+01	0.000000e+00
3.200000e+01	0.000000e+00
3.400000e+01	0.000000e+00
3.600000e+01	0.000000e+00
3.800000e+01	0.000000e+00
4.000000e+01	0.000000e+00
4.200000e+01	0.000000e+00
4.400000e+01	0.000000e+00
4.600000e+01	0.000000e+00
4.800000e+01	0.000000e+00
5.000000e+01	0.000000e+00


==> figures/simulation_results/SER_vs_SNR_EC_dmin_1.2.txt <==
0.000000e+00	0.301554285714286
2.000000e+00	0.208144285714286
4.000000e+00	0.121067142857143
6.000000e+00	0.0542500000000000
8.000000e+00	0.0163785714285714
1.000000e+01	0.00283428571428571
1.200000e+01	0.000190000000000000
1.400000e+01	1.42857142857143e-06
1.600000e+01	0.000000e+00
1.800000e+01	0.000000e+00
2.000000e+01	0.000000e+00
2.200000e+01	0.000000e+00
2.400000e+01	0.000000e+00
2.600000e+01	0.000000e+00
2.800000e+01	0.000000e+00
3.000000e+01	0.000000e+00
3.200000e+01	0.000000e+00
3.400000e+01	0.000000e+00
3.600000e+01	0.000000e+00
3.800000e+01	0.000000e+00
4.000000e+01	0.000000e+00
4.200000e+01	0.000000e+00
4.400000e+01	0.000000e+00
4.600000e+01	0.000000e+00
4.800000e+01	0.000000e+00
5.000000e+01	0.000000e+00


==> figures/simulation_results/SER_vs_SNR_EC_dmin_1.38.txt <==
0.000000e+00	0.292139018262859
2.000000e+00	0.197235316836934
4.000000e+00	0.109798884378972
6.000000e+00	0.045484949316386
8.000000e+00	0.011972720144284
1.000000e+01	0.001564789636945
1.200000e+01	6.86040710627e-05
1.400000e+01	5.39029550772e-07
1.600000e+01	2.79805512093e-10
1.800000e+01	0.000000e+00
2.000000e+01	0.000000e+00
2.200000e+01	0.000000e+00
2.400000e+01	0.000000e+00
2.600000e+01	0.000000e+00
2.800000e+01	0.000000e+00
3.000000e+01	0.000000e+00
3.200000e+01	0.000000e+00
3.400000e+01	0.000000e+00
3.600000e+01	0.000000e+00
3.800000e+01	0.000000e+00
4.000000e+01	0.000000e+00
4.200000e+01	0.000000e+00
4.400000e+01	0.000000e+00
4.600000e+01	0.000000e+00
4.800000e+01	0.000000e+00
5.000000e+01	0.000000e+00


==> figures/simulation_results/SER_vs_SNR_EC_dmin_1.txt <==
0.000000e+00	0.315312857
2.000000e+00	0.224864285
4.000000e+00	0.140627142
6.000000e+00	0.070774285
8.000000e+00    0.026485714
1.000000e+01	0.006602857
1.200000e+01	0.000945714
1.400000e+01	4.14285e-05
1.600000e+01	1.42857e-06
1.800000e+01	0.000000e+00
2.000000e+01	0.000000e+00
2.200000e+01	0.000000e+00
2.400000e+01	0.000000e+00
2.600000e+01	0.000000e+00
2.800000e+01	0.000000e+00
3.000000e+01	0.000000e+00
3.200000e+01	0.000000e+00
3.400000e+01	0.000000e+00
3.600000e+01	0.000000e+00
3.800000e+01	0.000000e+00
4.000000e+01	0.000000e+00
4.200000e+01	0.000000e+00
4.400000e+01	0.000000e+00
4.600000e+01	0.000000e+00
4.800000e+01	0.000000e+00
5.000000e+01	0.000000e+00


==> figures/simulation_results/SER_vs_SNR_QPSK.txt <==
0.000000e+00	0.292139018262859
2.000000e+00	0.197235316836934
4.000000e+00	0.109798884378972
6.000000e+00	0.045484949316386
8.000000e+00	0.011972720144284
1.000000e+01	0.001564789636945
1.200000e+01	6.86040710627e-05
1.400000e+01	5.39029550772e-07
1.600000e+01	2.79805512093e-10
1.800000e+01	0.000000e+00
2.000000e+01	0.000000e+00
2.200000e+01	0.000000e+00
2.400000e+01	0.000000e+00
2.600000e+01	0.000000e+00
2.800000e+01	0.000000e+00
3.000000e+01	0.000000e+00
3.200000e+01	0.000000e+00
3.400000e+01	0.000000e+00
3.600000e+01	0.000000e+00
3.800000e+01	0.000000e+00
4.000000e+01	0.000000e+00
4.200000e+01	0.000000e+00
4.400000e+01	0.000000e+00
4.600000e+01	0.000000e+00
4.800000e+01	0.000000e+00
5.000000e+01	0.000000e+00

